Infinitely many holes in connectedness loci for collinear affine iterated function systems

We investigate the topology of connectedness loci, denoted as $M_n$, for a one-parameter family of collinear affine iterated function systems featuring equally spaced translations. These loci are arithmetically equivalent to the closures of roots of monic polynomials whose non-leading coefficients fall within a prescribed finite interval of integers. Our main theorem proves that for every integer $n \ge 2$, the connectedness locus $M_n$ contains infinitely many holes. While the $n=2$ case is equivalent to a known theorem by Calegari, Koch, and Walker, this paper establishes the proof for $n \ge 3$. To prove the existence of holes for larger alphabets, we construct a stationary family of finite-capture loops in the geometry of the associated difference attractor. Each loop surrounds a missing-center configuration, and a finite inverse-tree certificate rigorously demonstrates that the enclosed witness parameter lies outside the connectedness locus. Furthermore, we show that the sequence of witness parameters converges to a canonical algebraic boundary point -- termed the renormalization point, $\xi_n$ -- where infinitely many of these distinct holes accumulate. The paper's finite geometric checks are verified via exact algebraic certificates.

==> supplementary_material/S1_H1_coefficient_data.json <==
{
  "notation": {
    "S": "sqrt(n)",
    "T": "edge parameter",
    "coefficient_convention": "For a polynomial P(T,S), records give D*P(T,S)=sum_{j=0}^d C_j(S) T^j, with coefficients listed as [C_0,...,C_d]. D is positive.",
    "Q_n_with_n_equal_S_squared": "S**2*z**10 - S**2 + z**13 + z**11*(S**2 - 1) - z**9*(S**2 - 1) + z**7*(2*S**2 - 2) - z**5*(S**2 - 1) + z**3 + z**2*(S**2 - 1) + 1",
    "Phi_n_with_n_equal_S_squared": "-z**11 - z**9*(S**2 - 1) - z**8*(S**2 - 1) + z**7*(S**2 - 1) + z**6*(S**2 - 1) + z**5*(S**2 - 3) - z**4*(S**2 - 1) + z**2*(2*S**2 - 3)"
  },
  "H1_edge_polynomials": {
    "bottom": {
      "sigma": "T + i*(S)",
      "domain": "T in [1/4,1/2]",
      "Re_Q": {
        "degree_T": 13,
        "positive_clearing_denominator": "1",
        "coefficients_ascending_in_T_after_clearing": [
          "-S**12 - S**4 + 1",
          "2*S**12 + 2*S**10 - 5*S**8 + 9*S**6 + 5*S**4 - 3*S**2",
          "45*S**10 + S**2 - 1",
          "-121*S**10 - 81*S**8 - 14*S**6 - 60*S**4 - 10*S**2 + 1",
          "-210*S**8",
          "825*S**8 + 336*S**6 + 84*S**4 + 41*S**2 + 1",
          "210*S**6",
          "-1386*S**6 - 294*S**4 - 34*S**2 - 2",
          "-45*S**4",
          "660*S**4 + 54*S**2 + 1",
          "S**2",
          "-77*S**2 - 1",
          "0",
          "1"
        ]
      },
      "Im_Q": {
        "degree_T": 12,
        "positive_clearing_denominator": "1",
        "coefficients_ascending_in_T_after_clearing": [
          "-S**9 + S**7 + S**5 - S**3",
          "10*S**11 + 2*S**3 - 2*S",
          "-23*S**11 - 19*S**9 + 6*S**7 - 32*S**5 - 10*S**3 + 3*S",
          "-120*S**9",
          "385*S**9 + 204*S**7 + 56*S**5 + 65*S**3 + 5*S",
          "252*S**7",
          "-1254*S**7 - 378*S**5 - 70*S**3 - 14*S",
          "-120*S**5",
          "1122*S**5 + 156*S**3 + 9*S",
          "10*S**3",
          "-275*S**3 - 11*S",
          "0",
          "13*S"
        ]
      }
    },
    "right": {
      "sigma": "1/2 + i*(T)",
      "domain": "T in [S,S+1/8]",
      "Re_Q": {
        "degree_T": 12,
        "positive_clearing_denominator": "8192",
        "coefficients_ascending_in_T_after_clearing": [
          "7309 - 6276*S**2",
          "0",
          "-8720*S**2 - 5320",
          "0",
          "66944*S**2 - 28624",
          "0",
          "-197120*S**2 - 20224",
          "0",
          "224256*S**2 + 197376",
          "0",
          "-53248*S**2 - 247808",
          "0",
          "53248"
        ]
      },
      "Im_Q": {
        "degree_T": 13,
        "positive_clearing_denominator": "4096",
        "coefficients_ascending_in_T_after_clearing": [
          "0",
          "3692*S**2 - 527",
          "0",
          "-8784*S**2 - 296",
          "0",
          "68480*S**2 - 15632",
          "0",
          "-117248*S**2 - 54016",
          "0",
          "72704*S**2 + 130816",
          "0",
          "-4096*S**2 - 75776",
          "0",
          "4096"
        ]
      }
    },
    "top": {
      "sigma": "3/4 - T + i*(S + 1/8)",
      "domain": "T in [1/4,1/2]",
      "Re_Q": {
        "degree_T": 13,
        "positive_clearing_denominator": "274877906944",
        "coefficients_ascending_in_T_after_clearing": [
          "137438953472*S**12 + 841813590016*S**11 - 5685462958080*S**10 - 13830331564032*S**9 + 14198205579264*S**8 + 30967175577600*S**7 - 162704916480*S**6 - 13662344970240*S**5 - 5469586948096*S**4 - 115785931776*S**3 + 215249861440*S**2 + 58804802080*S + 246672594191",
          "-549755813888*S**12 - 1580547964928*S**11 + 35463544963072*S**10 + 68605660102656*S**9 - 172051356712960*S**8 - 268016730243072*S**7 + 104647920451584*S**6 + 188651378049024*S**5 + 15912279408640*S**4 - 22488671121408*S**3 - 7941083505408*S**2 - 813619356032*S - 24636445012",
          "-62466004353024*S**10 - 106686987632640*S**9 + 637474078457856*S**8 + 852500542390272*S**7 - 801494148317184*S**6 - 964118722904064*S**5 + 109761924169728*S**4 + 199926221635584*S**3 + 27493090963456*S**2 - 1357760010240*S - 361304056192",
          "33260226740224*S**10 + 52913997086720*S**9 - 1044733614882816*S**8 - 1282807947067392*S**7 + 2571440809312256*S**6 + 2562864833363968*S**5 - 857425041162240*S**4 - 805303607099392*S**3 - 10151534510080*S**2 + 28228698202112*S + 2516118488576",
          "792679164149760*S**8 + 926166747709440*S**7 - 4336768065208320*S**6 - 3893913987317760*S**5 + 2702869895577600*S**4 + 1939691242782720*S**3 - 169384896626688*S**2 - 113527990517760*S - 4404700803072",
          "-226774273228800*S**8 - 258522671480832*S**7 + 4023207535312896*S**6 + 3401588328628224*S**5 - 4859928904728576*S**4 - 2999886110785536*S**3 + 625850170998784*S**2 + 264279526735872*S + 581692964864",
          "-1942424729419776*S**6 - 1590306130624512*S**5 + 5279614318411776*S**4 + 2982072029282304*S**3 - 1236511185960960*S**2 - 416466251808768*S + 12087299407872",
          "380980779024384*S**6 + 308413011591168*S**5 - 3416663663837184*S**4 - 1834255978070016*S**3 + 1547720590360576*S**2 + 455311563423744*S - 30863295250432",
          "1212211569623040*S**4 + 634710267002880*S**3 - 1243589526945792*S**2 - 337238147727360*S + 45270851125248",
          "-181419418583040*S**4 - 94489280512000*S**3 + 619716536172544*S**2 + 160513665269760*S - 43876513480704",
          "-174341312479232*S**2 - 44220983279616*S + 28134183272448",
          "21165598834688*S**2 + 5360119185408*S - 11450382811136",
          "2680059592704",
          "-274877906944"
        ]
      },
      "Im_Q": {
        "degree_T": 12,
        "positive_clearing_denominator": "549755813888",
        "coefficients_ascending_in_T_after_clearing": [
          "137438953472*S**12 - 2791728742400*S**11 - 9125731762176*S**10 + 24085237071872*S**9 + 51396279795712*S**8 - 17168531980288*S**7 - 50279101235200*S**6 - 9832595652608*S**5 + 8374322020352*S**4 + 5817693056512*S**3 + 976891670592*S**2 + 49272890024*S + 94018553",
          "13469017440256*S**11 + 31233002176512*S**10 - 203504140419072*S**9 - 343508263108608*S**8 + 351461871452160*S**7 + 547652471095296*S**6 - 49650836963328*S**5 - 172796462235648*S**4 - 39497151004672*S**3 + 1578774816768*S**2 + 1445216224768*S + 117609604160",
          "-12644383719424*S**11 - 24945170055168*S**10 + 535616781549568*S**9 + 801266951258112*S**8 - 1822085382930432*S**7 - 2250706778062848*S**6 + 850677815312384*S**5 + 1094513187618816*S**4 + 37641488465920*S**3 - 78946067525632*S**2 - 15096710931456*S - 813619356032",
          "-568997267374080*S**9 - 792679164149760*S**8 + 4237947310178304*S**7 + 4640271929180160*S**6 - 3827429504188416*S**5 - 3594102453043200*S**4 + 388095220383744*S**3 + 436025455804416*S**2 + 35237606424576*S - 905173340160",
          "211655988346880*S**9 + 283467841536000*S**8 - 5023514008485888*S**7 - 5133183850905600*S**6 + 8828508751003648*S**5 + 7031478194012160*S**4 - 1937640374927360*S**3 - 1283583559335936*S**2 - 5816929648640*S + 14114349101056",
          "2963733592670208*S**7 + 2913637094129664*S**6 - 11665371694104576*S**5 - 8449764039327744*S**4 + 4697463579475968*S**3 + 2441741504348160*S**2 - 145047592894464*S - 45411196207104",
          "-689393790615552*S**7 - 666716363292672*S**6 + 8890994619580416*S**5 + 6098217905160192*S**4 - 6925579735531520*S**3 - 3124749332905984*S**2 + 432086133506048*S + 88093175578624",
          "-3634985441427456*S**5 - 2424423139246080*S**4 + 6393024460357632*S**3 + 2650624034340864*S**2 - 724333618003968*S - 118990357659648",
          "616826023182336*S**5 + 408193691811840*S**4 - 3597644995756032*S**3 - 1421645986136064*S**2 + 789777242652672*S + 113827890855936",
          "1128373808005120*S**3 + 435853281198080*S**2 - 562683665448960*S - 74941810606080",
          "-151182848819200*S**3 - 58205396795392*S**2 + 251908421844992*S + 32102733053952",
          "-64321430224896*S - 8040178778112",
          "7146825580544*S + 893353197568"
        ]
      }
    },
    "left": {
      "sigma": "1/4 + i*(2*S - T + 1/8)",
      "domain": "T in [S,S+1/8]",
      "Re_Q": {
        "degree_T": 12,
        "positive_clearing_denominator": "274877906944",
        "coefficients_ascending_in_T_after_clearing": [
          "2603643534573568*S**12 + 2084674046263296*S**11 + 495055110406144*S**10 - 26250840113152*S**9 - 32111322988544*S**8 + 1215207309312*S**7 + 46119736311808*S**6 + 16990200659968*S**5 + 2821524963328*S**4 + 386235099136*S**3 - 78473064640*S**2 + 19628068544*S + 262819317701",
          "-16677392370106368*S**11 - 12125414231113728*S**10 - 2439816302034944*S**9 + 197705934569472*S**8 + 88383984500736*S**7 - 24304548839424*S**6 - 142616150671360*S**5 - 42989868023808*S**4 - 6649428393984*S**3 - 702009750528*S**2 - 183272555008*S - 9814034272",
          "48501656924454912*S**10 + 31797876275281920*S**9 + 5418668179587072*S**8 - 534671888744448*S**7 - 94580011696128*S**6 + 61520977330176*S**5 + 182527130075136*S**4 + 43375642804224*S**3 + 5490260529152*S**2 + 381669150720*S + 45818138752",
          "-84794336734085120*S**9 - 49675935342919680*S**8 - 7142152656125952*S**7 + 763043889807360*S**6 + 44503377379328*S**5 - 67976917155840*S**4 - 123813224251392*S**3 - 21816412995584*S**2 - 1913951715328*S - 63611525120",
          "99351870685839360*S**8 + 51407666156666880*S**7 + 6187329886617600*S**6 - 659320429608960*S**5 - 2776293703680*S**4 + 40254497095680*S**3 + 46962076811264*S**2 + 5470177198080*S + 239243964416",
          "-82252265850667008*S**7 - 37024404797915136*S**6 - 3681371088224256*S**5 + 364475219705856*S**4 - 6400977666048*S**3 - 13329556832256*S**2 - 9445627133952*S - 547017719808",
          "49365873063886848*S**6 + 18945135102394368*S**5 + 1523562338844672*S**4 - 130195491127296*S**3 + 2852160274432*S**2 + 2326026780672*S + 787135594496",
          "-21651582974164992*S**5 - 6889814737551360*S**4 - 433087322259456*S**3 + 29142426845184*S**2 - 496874029056*S - 166144770048",
          "6889814737551360*S**4 + 1745646507786240*S**3 + 80926847533056*S**2 - 3720515420160*S + 31054626816",
          "-1551685784698880*S**3 - 293518065008640*S**2 - 8976481648640*S + 206695301120",
          "234814452006912*S**2 + 29480655519744*S + 448824082432",
          "-21440476741632*S - 1340029796352",
          "893353197568"
        ]
      },
      "Im_Q": {
        "degree_T": 13,
        "positive_clearing_denominator": "549755813888",
        "coefficients_ascending_in_T_after_clearing": [
          "3377699720527872*S**13 + 2885118511284224*S**12 - 1842781488152576*S**11 - 1948609482326016*S**10 - 803433762258944*S**9 - 175649130020864*S**8 + 48261071110144*S**7 + 25863680688128*S**6 - 15398697435136*S**5 - 6001394630656*S**4 - 6290864790528*S**3 - 1147715646272*S**2 - 397967685296*S - 21850014023",
          "-23080948090273792*S**12 - 18084767253659648*S**11 + 11283188324237312*S**10 + 10479445324333056*S**9 + 3600161846591488*S**8 + 640888577458176*S**7 - 156851735887872*S**6 - 70976935034880*S**5 + 41012330627072*S**4 + 12361641738240*S**3 + 9988827319808*S**2 + 1181375216128*S + 198983842648",
          "72339069014638592*S**11 + 51668250412449792*S**10 - 30790723624239104*S**9 - 25051547805155328*S**8 - 7173566046928896*S**7 - 1028993096613888*S**6 + 220200087584768*S**5 + 82107061764096*S**4 - 42899020906496*S**3 - 9450657542144*S**2 - 5132546193408*S - 295343804032",
          "-137782001099866112*S**10 - 89016461384744960*S**9 + 49629755854553088*S**8 + 35120325536514048*S**7 + 8342402741829632*S**6 + 951858168332288*S**5 - 173448395489280*S**4 - 51430987661312*S**3 + 22078407213056*S**2 + 3180123553792*S + 855424365568",
          "178032922769489920*S**9 + 103046229755166720*S**8 - 52642967470473216*S**7 - 32018981191680000*S**6 - 6240078527463424*S**5 - 556343891066880*S**4 + 82954818682880*S**3 + 18459856994304*S**2 - 5598213898240*S - 397515444224",
          "-164873967608266752*S**8 - 84468881292263424*S**7 + 38658004198883328*S**6 + 19855736888623104*S**5 + 3113349852168192*S**4 + 210967317184512*S**3 - 24132569792512*S**2 - 3609295060992*S + 559821389824",
          "112625175056351232*S**7 + 50289462831218688*S**6 - 20082305003421696*S**5 - 8488006428131328*S**4 - 1036110931165184*S**3 - 50813456089088*S**2 + 3959271981056*S + 300774588416",
          "-57473671807107072*S**6 - 21915465764831232*S**5 + 7387481188073472*S**4 + 2471169563295744*S**3 + 221784863408128*S**2 + 7121324212224*S - 282805141504",
          "21915465764831232*S**5 + 6939292760801280*S**4 - 1887225809731584*S**3 - 469097401810944*S**2 - 27708176203776*S - 445082763264",
          "-6168260231823360*S**4 - 1557183342837760*S**3 + 319021580812288*S**2 + 52441550684160*S + 1539343122432",
          "1245746674270208*S**3 + 235089329913856*S**2 - 32126355374080*S - 2622077534208",
          "-170974058119168*S**2 - 21440476741632*S + 1460288880640",
          "14293651161088*S + 893353197568",
          "-549755813888"
        ]
      }
    }
  },
  "H1_rouche_margin_polynomials": {
    "bottom": {
      "definition": "H=4*|sigma|^16*|Q(sigma)|^2-|Phi(sigma)|^2",
      "sigma": "T + i*(S)",
      "domain": "T in [1/4,1/2]",
      "H": {
        "degree_T": 42,
        "positive_clearing_denominator": "1",
        "coefficients_ascending_in_T_after_clearing": [
          "4*S**40 + 4*S**34 - 4*S**30 + 8*S**28 - 4*S**26 - 4*S**24 + 4*S**22 - 9*S**20 + 4*S**16 - 6*S**14 + 18*S**12 - 9*S**10 - S**8 + 6*S**6 - 9*S**4",
          "-16*S**40 - 16*S**38 - 40*S**36 + 8*S**34 + 24*S**32 - 72*S**30 + 40*S**28 - 24*S**26 - 80*S**24 + 64*S**22 + 60*S**20 - 20*S**18 - 8*S**16 + 30*S**14 - 12*S**12 - 78*S**8 + 54*S**6",
          "16*S**40 + 104*S**38 + 120*S**36 + 32*S**34 - 28*S**32 - 200*S**30 - 84*S**28 + 496*S**26 + 52*S**24 - 40*S**22 + 16*S**20 - 56*S**18 + 22*S**16 - 10*S**12 - 54*S**10 - 9*S**8 + 22*S**6 + 18*S**4 - 18*S**2",
          "-280*S**38 - 280*S**36 - 568*S**34 + 264*S**32 + 928*S**30 + 248*S**28 - 192*S**26 - 856*S**24 - 352*S**22 + 168*S**20 + 374*S**18 - 178*S**16 - 90*S**14 - 42*S**12 + 162*S**10 + 62*S**8 - 66*S**6 + 90*S**4",
          "308*S**38 + 1132*S**36 + 1540*S**34 + 24*S**32 - 488*S**30 - 2656*S**28 + 968*S**26 + 1992*S**24 + 824*S**22 - 172*S**20 - 17*S**18 - 106*S**16 + 75*S**14 + 15*S**12 - 189*S**10 + 11*S**8 - 94*S**6 + 40*S**4 + 18*S**2 - 9",
          "-2304*S**36 - 2312*S**34 - 3712*S**32 + 2712*S**30 + 5160*S**28 - 184*S**26 + 1120*S**24 - 3848*S**22 + 168*S**20 - 624*S**18 + 832*S**16 - 652*S**14 - 232*S**12 + 330*S**10 - 180*S**8 - 20*S**6 + 102*S**4 + 18*S**2",
          "2812*S**36 + 7200*S**34 + 8716*S**32 - 2096*S**30 - 2200*S**28 - 15576*S**26 + 7384*S**24 + 416*S**22 + 4488*S**20 - 400*S**18 - 229*S**16 + 76*S**14 + 25*S**12 + 230*S**10 - 449*S**8 + 240*S**6 - 198*S**4 + 10*S**2 + 6",
          "-11832*S**34 - 11968*S**32 - 14720*S**30 + 14856*S**28 + 8016*S**26 - 6296*S**24 + 12768*S**22 - 4632*S**20 + 4048*S**18 - 3384*S**16 + 392*S**14 - 1284*S**12 - 190*S**10 + 746*S**8 - 676*S**6 - 224*S**4 + 90*S**2 - 18",
          "16188*S**34 + 30600*S**32 + 27552*S**30 - 14736*S**28 - 4184*S**26 - 52560*S**24 + 15508*S**22 - 12248*S**20 + 13860*S**18 - 480*S**16 - 620*S**14 + 686*S**12 - 241*S**10 + 629*S**8 - 344*S**6 + 132*S**4 - 105*S**2 - 7",
          "-42432*S**32 - 43520*S**30 - 39200*S**28 + 51896*S**26 - 17128*S**24 + 2424*S**22 + 30584*S**20 + 7216*S**18 + 10520*S**16 - 5568*S**14 - 1736*S**12 - 1460*S**10 + 36*S**8 + 162*S**6 - 108*S**4 - 140*S**2",
          "65892*S**32 + 93024*S**30 + 47360*S**28 - 48176*S**26 - 520*S**24 - 110600*S**22 - 348*S**20 - 31408*S**18 + 27852*S**16 - 48*S**14 - 868*S**12 + 1372*S**10 - 495*S**8 + 740*S**6 - 76*S**4 - 34*S**2 - 1",
          "-112608*S**30 - 118048*S**28 - 72800*S**26 + 125736*S**24 - 92416*S**22 + 84344*S**20 + 13600*S**18 + 26176*S**16 + 11392*S**14 - 2352*S**12 - 4060*S**10 - 920*S**8 + 106*S**6 - 198*S**4 + 210*S**2 + 2",
          "201552*S**30 + 209712*S**28 + 14000*S**26 - 84656*S**24 + 13624*S**22 - 143296*S**20 - 53776*S**18 - 38680*S**16 + 38544*S**14 + 840*S**12 - 686*S**10 + 1484*S**8 - 463*S**6 + 409*S**4 + 11*S**2 - 9",
          "-228480*S**28 - 247520*S**26 - 93184*S**24 + 220792*S**22 - 170264*S**20 + 213064*S**18 - 50352*S**16 + 26864*S**14 + 1232*S**12 + 4704*S**10 - 4256*S**8 - 228*S**6 + 16*S**4 - 10*S**2 - 4",
          "480624*S**28 + 355776*S**26 - 152880*S**24 - 52208*S**22 + 26312*S**20 - 92632*S**18 - 96352*S**16 - 31808*S**14 + 37488*S**12 + 1536*S**10 - 262*S**8 + 964*S**6 - 245*S**4 + 86*S**2 + 7",
          "-360672*S**26 - 410176*S**24 - 73216*S**22 + 287144*S**20 - 159120*S**18 + 218280*S**16 - 81984*S**14 + 5968*S**12 - 11168*S**10 + 8016*S**8 - 2488*S**6 + 68*S**4 - 18*S**2 + 6",
          "914736*S**26 + 450840*S**24 - 464672*S**22 + 121264*S**20 + 11440*S**18 + 25488*S**16 - 69788*S**14 - 27112*S**12 + 25476*S**10 + 1500*S**8 + 16*S**6 + 371*S**4 - 75*S**2 - 1",
          "-445536*S**24 - 544544*S**22 - 11440*S**20 + 277992*S**18 - 56568*S**16 + 41064*S**14 - 29928*S**12 - 8248*S**10 - 13792*S**8 + 5376*S**6 - 788*S**4 + 56*S**2 - 4",
          "1410864*S**24 + 406640*S**22 - 784784*S**20 + 391248*S**18 - 36608*S**16 + 113640*S**14 + 436*S**12 - 26736*S**10 + 11660*S**8 + 920*S**6 + 60*S**4 + 76*S**2 - 11",
          "-427856*S**22 - 583440*S**20 + 57200*S**18 + 197912*S**16 + 32544*S**14 - 122712*S**12 + 31360*S**10 - 4184*S**8 - 7840*S**6 + 1672*S**4 - 106*S**2 + 10",
          "1780376*S**22 + 213928*S**20 - 909480*S**18 + 585728*S**16 - 83512*S**14 + 107680*S**12 + 41992*S**10 - 20136*S**8 + 3256*S**6 + 356*S**4 + 23*S**2 + 6",
          "-311168*S**20 - 505648*S**18 + 91520*S**16 + 99528*S**14 + 43576*S**12 - 123112*S**10 + 33600*S**8 + 2200*S**6 - 2168*S**4 + 144*S**2",
          "1847560*S**20 - 28288*S**18 - 760760*S**16 + 569712*S**14 - 91208*S**12 + 47288*S**10 + 36088*S**8 - 9056*S**6 + 392*S**4 + 80*S**2 + 3",
          "-159120*S**18 - 353600*S**16 + 81536*S**14 + 31512*S**12 + 15408*S**10 - 45064*S**8 + 8800*S**6 + 2120*S**4 - 176*S**2 - 24",
          "1578824*S**18 - 190944*S**16 - 459680*S**14 + 384592*S**12 - 61672*S**10 + 3024*S**8 + 15500*S**6 - 2120*S**4 - 36*S**2 + 8",
          "-42432*S**16 - 198016*S**14 + 49504*S**12 + 3432*S**10 - 1080*S**8 - 2456*S**6 - 1464*S**4 + 416*S**2 + 24",
          "1108536*S**16 - 220320*S**14 - 192192*S**12 + 180336*S**10 - 26360*S**8 - 6936*S**6 + 3708*S**4 - 208*S**2 - 12",
          "11424*S**14 - 87584*S**12 + 21280*S**10 - 1864*S**8 - 1984*S**6 + 2280*S**4 - 736*S**2 - 16",
          "635664*S**14 - 159120*S**12 - 47824*S**10 + 55984*S**8 - 6424*S**6 - 3200*S**4 + 448*S**2 - 8",
          "19584*S**12 - 29920*S**10 + 6400*S**8 - 984*S**6 - 328*S**4 + 344*S**2 + 16",
          "294576*S**12 - 81600*S**10 - 1840*S**8 + 9904*S**6 - 488*S**4 - 520*S**2 + 16",
          "11424*S**10 - 7616*S**8 + 1280*S**6 - 200*S**4 + 16*S**2 - 8",
          "108528*S**10 - 30396*S**8 + 3360*S**6 + 400*S**4 + 140*S**2 - 16",
          "4080*S**8 - 1360*S**6 + 152*S**4 - 16*S**2",
          "31008*S**8 - 8088*S**6 + 1240*S**4 - 176*S**2 + 28",
          "936*S**6 - 152*S**4 + 8*S**2",
          "6612*S**6 - 1460*S**4 + 196*S**2 - 24",
          "128*S**4 - 8*S**2",
          "988*S**4 - 160*S**2 + 12",
          "8*S**2",
          "92*S**2 - 8",
          "0",
          "4"
        ]
      }
    },
    "right": {
      "definition": "H=4*|sigma|^16*|Q(sigma)|^2-|Phi(sigma)|^2",
      "sigma": "1/2 + i*(T)",
      "domain": "T in [S,S+1/8]",
      "H": {
        "degree_T": 42,
        "positive_clearing_denominator": "1099511627776",
        "coefficients_ascending_in_T_after_clearing": [
          "-260011654128*S**4 + 854734675608*S**2 - 702431943255",
          "0",
          "-1641014716224*S**4 + 4853438363904*S**2 - 3671414602668",
          "0",
          "442507836160*S**4 - 3666061291776*S**2 + 4003737766432",
          "0",
          "13778006647808*S**4 - 41228342640640*S**2 + 29321991060608",
          "0",
          "606713036800*S**4 - 1674002884608*S**2 - 2100283488000",
          "0",
          "-40503440900096*S**4 + 68390314835968*S**2 - 18304619645952",
          "0",
          "-19003406024704*S**4 + 79632152133632*S**2 - 82557097246720",
          "0",
          "5417452175360*S**4 + 43425650966528*S**2 - 53861543968768",
          "0",
          "49980062564352*S**4 - 24611870736384*S**2 - 5697405059072",
          "0",
          "103173410783232*S**4 - 181920755351552*S**2 + 103848830566400",
          "0",
          "23073537392640*S**4 - 228401361190912*S**2 + 219819022483456",
          "0",
          "-217724911353856*S**4 + 114649856999424*S**2 + 67751280377856",
          "0",
          "-237815560404992*S**4 + 447415064723456*S**2 - 286400331120640",
          "0",
          "33462090203136*S**4 + 224626789580800*S**2 - 275549935108096",
          "0",
          "134329397149696*S**4 - 89593017794560*S**2 + 37449967337472",
          "0",
          "235913963634688*S**4 - 290820825546752*S**2 + 100321846099968",
          "0",
          "255705172934656*S**4 - 523127016652800*S**2 + 230369160855552",
          "0",
          "139363098820608*S**4 - 482685604593664*S**2 + 344714075176960",
          "0",
          "38482906972160*S**4 - 247390116249600*S**2 + 246428043575296",
          "0",
          "4398046511104*S**4 - 70368744177664*S**2 + 110500918591488",
          "0",
          "31885837205504 - 8796093022208*S**2",
          "0",
          "4398046511104"
        ]
      }
    },
    "top": {
      "definition": "H=4*|sigma|^16*|Q(sigma)|^2-|Phi(sigma)|^2",
      "sigma": "3/4 - T + i*(S + 1/8)",
      "domain": "T in [1/4,1/2]",
      "H": {
        "degree_T": 42,
        "positive_clearing_denominator": "21267647932558653966460912964485513216",
        "coefficients_ascending_in_T_after_clearing": [
          "26584559915698317458076141205606891520*S**40 + 97698257690191316658429818930605326336*S**39 + 784514516949744176049929751374522744832*S**38 + 2722181050914629685292568902009207390208*S**37 + 10602415438063496152478748726791283671040*S**36 + 29174092385212296926662461168425451388928*S**35 + 76225834265615166655953357458279361413120*S**34 + 163756688549304948272816201298412505661440*S**33 + 320517122085007409744333944536651146461184*S**32 + 545495495213524437186925908203323858616320*S**31 + 841426797584912039206645056505346017722368*S**30 + 1159385701123244224960937891899594793549824*S**29 + 1446157541192005222550878541238822693240832*S**28 + 1628532065614349397129926897501967946350592*S**27 + 1620719788995876318331226086015656903311360*S**26 + 1403197022979032855094798603508274499158016*S**25 + 949918328474516604537363148121102656471040*S**24 + 374371065319269692591946611229903078555648*S**23 - 202735979729773062781458904252907907973120*S**22 - 621288398524112240381818855703185121607680*S**21 - 768371452577345109299106995385047160193024*S**20 - 673209150194565194626899199355546658406400*S**19 - 399222987710848497088547978871473543577600*S**18 - 113029723185154324667258695626014425350144*S**17 + 102810375888190811164123917928479561089024*S**16 + 192605461646416893985213770690980413964288*S**15 + 184712443364876518303695479637704307638272*S**14 + 127674530501894341635545566134948834836480*S**13 + 64393639167315168152042110207973813911552*S**12 + 21083632437059916257945381062837817835520*S**11 + 1834403917854802396063663886885493669888*S**10 - 3285560585905733233592723852401884266496*S**9 - 3043664901678368879666162349054959288320*S**8 - 1348886193061700182436583161118154817536*S**7 - 980509603452057396941648036789584920576*S**6 - 352852103408671116727052506298525876224*S**5 + 290885409119806735278297528661665411072*S**4 + 124600216112737355774320560786742808576*S**3 + 36328338243437311995731912514678505152*S**2 - 22261426779811239573449717396342757296*S - 109526791376572734298313705238972838891",
          "-170141183460469231731687303715884105728*S**40 - 829438269369787504691975605614935015424*S**39 - 6115778008606397931230416284349865394176*S**38 - 21417518389083403231130817210532122066944*S**37 - 86399726264676078111850145369288471478272*S**36 - 241479510381656164644906467773077260337152*S**35 - 677538218642304317340225948679118761492480*S**34 - 1531478843263914943155126289531131473690624*S**33 - 3262854567544921777091985550531796305707008*S**32 - 5984034623565808099210376290033827598827520*S**31 - 10101261092202626075223043849961701218713600*S**30 - 15134705797772249655671552668205260749144064*S**29 - 20666272831862525041310935501305885466034176*S**28 - 25391499673586163895749663704516538151206912*S**27 - 27953406336465716042445954260037500795879424*S**26 - 27397352496216801981070655335647407710928896*S**25 - 22806040208252638151903621079214399059656704*S**24 - 15292518581481664026937302362677777342136320*S**23 - 6165969223790671921734811607962123740643328*S**22 + 1960046444005771620189022570011834703675392*S**21 + 6859861499076576966767070630203754100555776*S**20 + 8075515694924543980819250186383025892229120*S**19 + 5689286014851093796636673769937966102216704*S**18 + 2124690346614675932204297688289563272806400*S**17 - 1295867656344248545845085098232838778519552*S**16 - 3068275720825197883838208605146564599480320*S**15 - 3312343048597299288020146019364623693643776*S**14 - 2533114940959127503962628923881956548018176*S**13 - 1480704784675945896748596515837843637010432*S**12 - 656160737553600378976911352430726268059648*S**11 - 207475609819723635554137204514459840675840*S**10 - 29130214713819618974219723009235422806016*S**9 - 4250934662894995175644687116449806811136*S**8 - 5743201504066646265505151057958453379072*S**7 + 1334601453145368767735088793116735438848*S**6 + 1830752420419223995227790478648841076736*S**5 + 1707380475750586396221854410858853171200*S**4 + 926844703407608726120591436719742124032*S**3 - 850481293042823305053962308368275660800*S**2 - 49910217929989561230828542822179371008*S + 836125321645604038320629296731762454048",
          "340282366920938463463374607431768211456*S**40 + 1658876538739575009383951211229870030848*S**39 + 14964448776546582897151059884636119236608*S**38 + 56476903698907398065873406280721420517376*S**37 + 270259238409424685318806961033773848723456*S**36 + 815297111183130204063604341228260034609152*S**35 + 2623425722064641985018798516248665955237888*S**34 + 6423427439133070873560357015447682475360256*S**33 + 15355393638895410502134026944094248059797504*S**32 + 30652020936260672612948066164077111785029632*S**31 + 57316975222096691209998673234551636068663296*S**30 + 93668434945317825178120927194876442996375552*S**29 + 140826041754728181350361193560810766441906176*S**28 + 189183821563984130475706057337135846882541568*S**27 + 230561661466848915279580658756066301767057408*S**26 + 252276813156724466307931142789349865013903360*S**25 + 243799604157636904416628468109852868100489216*S**24 + 205707998155074851393031593464828416567017472*S**23 + 142449016692153208160093337532461687387455488*S**22 + 72574802432638442853986796961358586797096960*S**21 + 15506225974087768647810137758968444165816320*S**20 - 18115705145534186201334564894786253301481472*S**19 - 20255278454057071023670655561158264887443456*S**18 - 6423902271213294515584503356354208209043456*S**17 + 15490441854276033504219289301450640716726272*S**16 + 28818082249688151966299004859351994472595456*S**15 + 32127583206181090969772438459221412400857088*S**14 + 26141385561889667415407579666100897724760064*S**13 + 16868757372653899443766217659910598489538560*S**12 + 8677069151387226557032702104783450791739392*S**11 + 3617576267419663199170901187641023513231360*S**10 + 1177043918225052368957938518827817194487808*S**9 + 493814416592701288661570406507346189615104*S**8 + 256967899709758193877225647053653072150528*S**7 + 166550443941070565213667119304718266925056*S**6 + 80497914674164216364161688670371005333504*S**5 + 18320531650811559510296371011256535220224*S**4 + 805298743545754907144184259167317393408*S**3 + 7101201147504559415584804769943334191104*S**2 + 1202506148602919870650544955778285424640*S - 3032071955424058486858705627604652013248",
          "-13696365268567773154400827949128670511104*S**38 - 63356323191092230166087059721202343870464*S**37 - 440845110942046273827912130577277680353280*S**36 - 1499339936229477836486290480240902514147328*S**35 - 5886607969848613736071364377773404141387776*S**34 - 15880324052872490760017258484583986523799552*S**33 - 43826798326563996952581097664563997239672832*S**32 - 95897126913026071240220027768392061449928704*S**31 - 201708109908836370161937100536366907055407104*S**30 - 360851916642307767066490611695903990442098688*S**29 - 602106769624918281118992810662449147182841856*S**28 - 885249972172743882407785694218218692054876160*S**27 - 1194125248041726336064365963231764744589279232*S**26 - 1442488298186120377696805334685166121940680704*S**25 - 1571713050442098740028202025277681344857505792*S**24 - 1530426277762568189708564190530738389105246208*S**23 - 1308982907154131071630622129354103717376294912*S**22 - 969444233242482580095263704536389528166858752*S**21 - 609619217493065533737596154237694121149988864*S**20 - 312113247407697025561254133403082098447745024*S**19 - 168521176521331871745090661846836240292249600*S**18 - 128003856338171601313898102813751996521119744*S**17 - 181937865908099899854242120463575562206576640*S**16 - 221097868734081883555899143897025558624600064*S**15 - 231863933166843832259882475511067189847261184*S**14 - 192235506362638968309010714928283601191567360*S**13 - 132615418828998533245635041702434012967993344*S**12 - 75149621836740663208208081536875561291350016*S**11 - 36372984126068162025932396430246966061957120*S**10 - 14954277232133124770139786450299104327106560*S**9 - 6982137590047964741670595824442177753186304*S**8 - 3399663199940417857739099153273594799194112*S**7 - 2142758173200397377517662604542678327623680*S**6 - 1054541767974931395167025202898382423588864*S**5 - 407533682411265384856580158909097053257728*S**4 - 109793608357366116368690211098176121733120*S**3 - 53427410004612596527058292427626079322112*S**2 - 9279076950511368400974681820005412241408*S + 6860939839256007414075690670154616610816",
          "6550435563228065421669961193061538070528*S**38 + 30306398303896081902206800974391856332800*S**37 + 414098385210862196633341724910316586795008*S**36 + 1608175795296350963243781298529596847685632*S**35 + 8406046609940905187032712808690702822146048*S**34 + 25340356476739688431256423245804034131492864*S**33 + 83816066820960863498983206404290941653352448*S**32 + 202392204154922512681068183998920214160867328*S**31 + 488211676068824143400721802657093636975493120*S**30 + 959067842810984129766213343687746472416116736*S**29 + 1794661023743162271478598171242757231403335680*S**28 + 2890590969325515340581530465631470774080503808*S**27 + 4328467185691449816016562411413836702091837440*S**26 + 5739575310753767445691172689370889600041484288*S**25 + 6964587368579670770015100427319692613998608384*S**24 + 7571269143492133140341185402999570091070193664*S**23 + 7422653718989374219625921038453855289541132288*S**22 + 6502148013539912476255727813127941601544372224*S**21 + 5121446856937280529252384563158169158772850688*S**20 + 3610510446783548520087626590591811832420237312*S**19 + 2510433365396218023732392728205722935063740416*S**18 + 1771768336616155033814651257174477253524848640*S**17 + 1580970114012676118719406754439477455312912384*S**16 + 1458023196265033947444346991964638240464437248*S**15 + 1384029695635554003720993788542901201466818560*S**14 + 1130170939658054502382718630544169302633742336*S**13 + 814379327172709124719005126675461206427303936*S**12 + 494218574758707203039941210335117276214198272*S**11 + 263787175113876825500668732113066256798580736*S**10 + 122063660683352254798767047693232727767646208*S**9 + 59758642742309861077058539848137693860986880*S**8 + 28409489680303351350790008833180498739068928*S**7 + 16404077176542078201329589556266651084652544*S**6 + 7742268428295932788145175688291305092284416*S**5 + 3134625065156123398991312160770679195566080*S**4 + 918827525816958447097471048547937518878720*S**3 + 263901511648798388520097952203620841160704*S**2 + 38165670396403955343310582798233104678912*S - 10704556580143682880921515748574425341952",
          "-220120156101982068552870449182425061785600*S**36 - 963552057232502376604478122768980661764096*S**35 - 7876279344535712898761355160566408889237504*S**34 - 26758418285248999207046404005766849609334784*S**33 - 112123842691851115497951235505866079052234752*S**32 - 300702418552539646497033529663797527790485504*S**31 - 854091952009374321444894965705544194479620096*S**30 - 1848051514544403488060625889177988514772418560*S**29 - 3933823505437043511355483121225904760301813760*S**28 - 6949249560934453721320128476700840752654057472*S**27 - 11628296045212491924904712959187714492478783488*S**26 - 16886634059711153095026366735687809512155119616*S**25 - 22754664788648711154230110249865788383362547712*S**24 - 27233500008549521736553188528171267684552409088*S**23 - 29851300994820995004195741389040516665203228672*S**22 - 29350457830399387908955119397846689750987046912*S**21 - 26388380236616043159441031619121498565055086592*S**20 - 21459523162914490974008117811046938785955708928*S**19 - 16700775341893563461394352556633587502502903808*S**18 - 12347981459694717484312946725976400282257457152*S**17 - 9969582638010332012259150755582991735933894656*S**16 - 8067621926695632646178293804535605713868685312*S**15 - 7023679719785268595126652128547158079565725696*S**14 - 5555968108816659029374152399058240923391492096*S**13 - 4108929624069502565021299979397480489045458944*S**12 - 2615486629730031018011519255310877248842629120*S**11 - 1498869884687764920418775561964250504403877888*S**10 - 747690237173119472718572749358927903379685376*S**9 - 376616715479203463482025255201957205065596928*S**8 - 176525173602291717753489229784628737226047488*S**7 - 94620809045310673476648321448966257972871168*S**6 - 42540381431227845269535038721049933805256704*S**5 - 16545075659391217607868802423497332369653760*S**4 - 4792176485678746676714041673853833138143232*S**3 - 821533573764678245920058277183483327545344*S**2 - 62145412070483646385748528849776195665920*S + 15230766653573898911338114885477348409344",
          "59804625986354934953688087256133263163392*S**36 + 261847281345662147635066760418745638715392*S**35 + 4816930847893142095517698638239288373805056*S**34 + 18325004324718002991942337798243946673995776*S**33 + 106502351675756733027029865598537871711535104*S**32 + 318522524221502346928327909196695906765766656*S**31 + 1106714563664025175907481918922437969607393280*S**30 + 2645460783914205934696680916337340167380533248*S**29 + 6533076948759255433834650542249212924764618752*S**28 + 12674329253888579519877966790356464529043357696*S**27 + 23948228486963132981832442634774122129977769984*S**26 + 38063975785322736320083581020293588414292295680*S**25 + 57128320690753592201240268412529680803677863936*S**24 + 74828543356341807704859375790563159295932760064*S**23 + 91002783000867553504712536460786430855681671168*S**22 + 98505894176162486532829690429761847760561111040*S**21 + 98497681720545832807417135246028807033495486464*S**20 + 88766098413748232299071554824056773475383115776*S**19 + 75611313623864388682635398645860417128003272704*S**18 + 59534113065949288232913328653733262523627470848*S**17 + 47842473916362321821979156977440672275421462528*S**16 + 37002540872238285873808301626335271595404165120*S**15 + 30496251823545032569320286527520543099003600896*S**14 + 23346453227326270541540848560000547689922035712*S**13 + 17493601397251620763547481314596561087205736448*S**12 + 11483670056641028937720009705721648927261851648*S**11 + 6954910899573197171037910251293735222970941440*S**10 + 3664414787600629214175845243874158808450203648*S**9 + 1891161780548815265607055326168557122639364096*S**8 + 880762525109767015434600663537702569787785216*S**7 + 445681861360854771824160379771411025570562048*S**6 + 191353203619912473871227925515882327370104832*S**5 + 70432755373349621023435711335913554318458880*S**4 + 19680533706148148877711768123385310865260544*S**3 + 1459072663757192561292637331081265881808896*S**2 - 228719345591284515702997051989401169559552*S - 41197092228188724588079546310909633232896",
          "-1814045298055522948723250032218756335271936*S**34 - 7490593207734753278911332311569584667754496*S**33 - 71463749967182956795482895314323263560089600*S**32 - 237863122059589759937133286656534632017690624*S**31 - 1071796580480895174687101930942081605455314944*S**30 - 2835601628395447692619378395356423422327390208*S**29 - 8353206147315781643920343107059692156378677248*S**28 - 17818709507257630978295037547651281770464149504*S**27 - 38593469651649743746885434787460897534392664064*S**26 - 67143748074074973985481530779995939819961188352*S**25 - 113073088602245136668976458847357972474700496896*S**24 - 161703000431758734049678223683142049356803211264*S**23 - 218255727497725199243414151413472889369603866624*S**22 - 258004583448121211576926068089429316515150168064*S**21 - 284747517154588927326588652685408916771532963840*S**20 - 280314905427785681971937785483315294335257280512*S**19 - 260019444720822240494370886844480032694605971456*S**18 - 219075219910560076091389545569662345713893244928*S**17 - 182030296391501089290952758211325731333656805376*S**16 - 141122186637183674103972096114536183823893266432*S**15 - 113740564503707639466025060334863954887930019840*S**14 - 85113927719825225015675420059283366453773860864*S**13 - 64140123218136711377174326830333374472256487424*S**12 - 42851074226374209127556743035242389382595870720*S**11 - 27121217838758576774880906092975500593568153600*S**10 - 14904898824567906585552169097005128190070358016*S**9 - 7897218233099572265923665596156821257634971648*S**8 - 3686180784248999771559572246455722412771115008*S**7 - 1789918582512091305314597209574856803380887552*S**6 - 737529653123815180508292771654051082734141440*S**5 - 258234784645543946212806937703307058052333568*S**4 - 69322880708886679346606039975503363708026880*S**3 + 324287901638768003467561790681066661478400*S**2 + 2173988152815977070916387276370398706401280*S + 160505989010695837884451811791714113290240",
          "344280684732259490409069259069091487940608*S**34 + 1421976208418804162851543101718465899134976*S**33 + 32902520148603580018154591062860698725908480*S**32 + 120194636006685572148307773718771628395986944*S**31 + 773135964005040691890427459272466422810279936*S**30 + 2261333266379875489152022815827627723053858816*S**29 + 8275230817714537769846935336190794889747759104*S**28 + 19421341926066631680019072481533311556320755712*S**27 + 49242752983808908947775285202875215007161778176*S**26 + 93794129752577577724378296665153029361195024384*S**25 + 179290821242335101399758204808365156198428704768*S**24 + 279678725115998433084806797079931786085250629632*S**23 + 421121120792396206435316552119471386527902203904*S**22 + 541772121897406777404071611772499808895495045120*S**21 + 660002419756264629142349240475327790578067832832*S**20 + 705463570756933331533456749821254988030470520832*S**19 + 713129595950750023784349852855681011939798941696*S**18 + 644280708426039133765155501934609334584844746752*S**17 + 564667641850844271048681662546930699247131033600*S**16 + 450937013075808132368534749401403299654361153536*S**15 + 365557719418906883835629334909116833461862137856*S**14 + 271749683173863015073467945605681673466659471360*S**13 + 205848523678633876202097065177182153092081123328*S**12 + 138830348214956940651323083675538931771970158592*S**11 + 91034042493117149149528898782382605682849349632*S**10 + 51684469078931214143856345999046450094175944704*S**9 + 28216670348383320208852747726944208102935756800*S**8 + 13304442753467763970177000265149187757464092672*S**7 + 6308675800343387889639596706938422414519828480*S**6 + 2514479973630170046867425453912187169276952576*S**5 + 848729257065647202498204490644016671682985984*S**4 + 219712578995754182876135316497585939719127040*S**3 - 12678161579598148833613624320444300106137600*S**2 - 9739402319226507610768794266975855553019904*S - 507426767133321488611865556912687984672768",
          "-9607830094716832398580449119010046479433728*S**32 - 37290268531989692691713235573669609162670080*S**31 - 408270863585421715558309228225059116925583360*S**30 - 1310950187029416209134848045055582943240519680*S**29 - 6339603959190053515687995581265125925114085376*S**28 - 16352485417832898785668414498377369906950701056*S**27 - 50000277234854654709042554771369345904376020992*S**26 - 104250574475840300794073027070488435312860069888*S**25 - 229923581572927721814071136788852614216823078912*S**24 - 391041492200414208405840674158979391181794836480*S**23 - 662822445812499781356970399120720487883412078592*S**22 - 926581908864900967423937045136567408892095496192*S**21 - 1251440162847450189126707396238729816454849363968*S**20 - 1448494165985735457037965967657817082291296403456*S**19 - 1601489046605762515957424405078510714514399297536*S**18 - 1553283281521389554120673951279763067344835837952*S**17 - 1454585063051671104412269118821550069020109045760*S**16 - 1215818864135925016539485807090075207084420366336*S**15 - 1014275511732775482452255069201925899622526484480*S**14 - 762437651186291649490317290385616019515907244032*S**13 - 584271489072754832993334503636064510373372362752*S**12 - 397106276251694741786653850797659653888477757440*S**11 - 268217645440056436876965580755839629471044861952*S**10 - 156134262725389215200229622086978102999092559872*S**9 - 88110213907692135516323948846307831622941016064*S**8 - 42206659778342289692269717867247294579084361728*S**7 - 19908704637970758743208418113677872523456282624*S**6 - 7763873597589472566839582372040911646753816576*S**5 - 2577940600657067773030635158981387886662778880*S**4 - 650250261468699635087945094072397977941442560*S**3 + 48576919434930056278854935573976418162311168*S**2 + 31306461237453394622222447483921628194144256*S + 1153638820116546563564901840918339005710336",
          "1401367857572154827158042477055879436828672*S**32 + 5440604623515424623084164910922826048864256*S**31 + 151651972955291939157385794112448426686808064*S**30 + 525795271957406784745838951707944213438005248*S**29 + 3714998019014870030498632009557764629212430336*S**28 + 10487316835663122603629694371813133032534048768*S**27 + 40369654303571813865614541543372368172051070976*S**26 + 92031108854381701775485732204753753456481665024*S**25 + 239545804721917972623581257726108197488150183936*S**24 + 443913510152570151355799249317556614589845602304*S**23 + 858126779724215109431742606904355873454259437568*S**22 + 1302383218467619987675182861903619581141088993280*S**21 + 1965090329417941151996315693488687000204389384192*S**20 + 2459870687000434365177416716357922989818953859072*S**19 + 2991599688464071653850063701662994376988834136064*S**18 + 3117071267352619179442472088807291413344819347456*S**17 + 3150057024408533546246512962978731222943093751808*S**16 + 2781887371284638905634147549858370662928803168256*S**15 + 2431814021754401057340738559514632228910982496256*S**14 + 1878019688333484367225712785562702884666987249664*S**13 + 1472511091116503594151845091970052649812964147200*S**12 + 1012867651365348040086770183809806873428402110464*S**11 + 703443499391948477916852537727247657866413211648*S**10 + 417839738275759035736439722249031120291387932672*S**9 + 244303749525335516833786476382513262662407684096*S**8 + 119283662688333021036822747514369164449805238272*S**7 + 56976437027766098823425472521035222267616821248*S**6 + 22033655929568309368569401678070158777647104000*S**5 + 7380266423018151253492730141137029512187346944*S**4 + 1844174607138318131265467597315902470954680320*S**3 - 93491090936176519271032985035914728412545024*S**2 - 77200726738690998605580268527973139717554176*S - 1570530617959297243242279526139404235046912",
          "-36183925486537991512377938881257072765173760*S**30 - 131472601201266277793715669294812119424827392*S**29 - 1626411139205069286305348655830203704276942848*S**28 - 4977465291225851038481821273957951862936174592*S**27 - 25735312271999424501751412098501560415163514880*S**26 - 63954248123261238505067481279136099116888621056*S**25 - 202763511377500395052328105510709465452944293888*S**24 - 408909192258975127141574197596476618170666319872*S**23 - 917685203803983040974316796167534844031709216768*S**22 - 1510816521432307690482364788043663210387423100928*S**21 - 2574424694427083119473556283049773385946761265152*S**20 - 3482481141956219672850890861329630455080069103616*S**19 - 4694326841526006301075631245191350082298936557568*S**18 - 5256333937538035106458399531433882223818917806080*S**17 - 5783512274957405112235187319179644467977310437376*S**16 - 5426068172247072304802423585944760349112110415872*S**15 - 5042504467229866876142595416164675780814946959360*S**14 - 4050321109665436387843242299783461717913930563584*S**13 - 3293410556769606023152903607671052426694333825024*S**12 - 2311173902789649439323036544580685934583445716992*S**11 - 1654980646219382614381161106081563546648162861056*S**10 - 1001801131252710412032308117030629474830435483648*S**9 - 608096001763122219356684507368299913691906703360*S**8 - 303118680601415906658910223699023492225142095872*S**7 - 148855048226135080107318107247710146765426524160*S**6 - 57810492397370314281374305857697453468672851968*S**5 - 20026669323847508254098631304409633977601622016*S**4 - 5049934836417006208397148590701663828576305152*S**3 - 27813084742883276904471987579004797279272960*S**2 + 141012365383575090233285635003158321814306816*S - 917845192247086019542161135181285665275904",
          "4286536976103061824248129929817984159711232*S**30 + 15579913240066897784286472244915365503565824*S**29 + 507825287150398987579642873026009363155779584*S**28 + 1656484417503064609661765587122363593778003968*S**27 + 12759917759261394173311784508820146640396484608*S**26 + 34356615311141289759122271384813476252317908992*S**25 + 138806321515337120527394471651560805172823195648*S**24 + 303887475179458746873222180109767512347675459584*S**23 + 811156947997548828270040979493347814111411437568*S**22 + 1446766325849532551388259795647940505995659182080*S**21 + 2824914034649267080638550769666603695349059026944*S**20 + 4126080414598496370593511409346792812019537936384*S**19 + 6225462676828012213815084460182179909498325434368*S**18 + 7491223250138264859476418859731129269418878566400*S**17 + 9054972299485008459759877453951613141237953986560*S**16 + 9053085351300863114021915122794534484571271987200*S**15 + 9052287535265949834785421385239871938968411963392*S**14 + 7628563294513699977694530305742504385678109835264*S**13 + 6520414280690246572611763236958519356012974047232*S**12 + 4711059194232133001415418127823088408354986393600*S**11 + 3501166068828216999094093156033698161585534533632*S**10 + 2164313555607063151528476481916562542988753895424*S**9 + 1367448422205712114323375150642910999971413098496*S**8 + 696581065064903154108554115548304791125297725440*S**7 + 355749261021497293962062413957270470433131462656*S**6 + 140106567427841751288637991181760016485403590656*S**5 + 51189770456339520918250806845809612186080772096*S**4 + 13216553002700130391130030254411259066779172864*S**3 + 1001978443858654203210419890748890233717129216*S**2 - 144158274526914115148443996628599450684620800*S + 15390046609632037426115446753459498150526976",
          "-102469059009718739033494263848624645631639552*S**28 - 346949179053653489839549042740571414254845952*S**27 - 4786698035651092666558215792023753637347983360*S**26 - 13818301738232415238158147600657304105835823104*S**25 - 76079555268381697956262106014391046461229891584*S**24 - 180034011342358762369786435010356085915689943040*S**23 - 590922277438004623394812855001327490501818974208*S**22 - 1139429542002960975461785102532022211986942066688*S**21 - 2598941643515596401886455482832180786686060396544*S**20 - 4093943162320709624268296871028249662730392305664*S**19 - 7000831666072400900127937052123038472852343881728*S**18 - 9049767997271078346176675984160456293623927930880*S**17 - 12136167528250836706739423209526411245455337848832*S**16 - 12950706683212715805971538605646629035373548797952*S**15 - 14085308847612314053325438610537209263735183507456*S**14 - 12524159651956497207156643582879155810966475636736*S**13 - 11396277547254125888487527632076024874599117225984*S**12 - 8547595973086536458475457732806846638766874951680*S**11 - 6652798298675971316834487745955298029479720386560*S**10 - 4218565482012452047357058817127624685558702276608*S**9 - 2785161146565676626953371432046828374447345369088*S**8 - 1451803058215979926867470647306166047831396188160*S**7 - 777287373838468824278153637471454457623159504896*S**6 - 312374906320985592699161895428634014624478396416*S**5 - 121865831581668002468215241189667593155088744448*S**4 - 32474463395920313637160667996081671601507008512*S**3 - 4711483165117657019461176287201397054761861120*S**2 - 178548643106091124869765790222837551441379328*S - 69454938727411898829610351133558700024791040",
          "10221742019938070503976309832642885303926784*S**28 + 34622029422370883965081049433145256674590720*S**27 + 1291253100398329184582259481457435213681393664*S**26 + 3931856592306788578798019999227019453934862336*S**25 + 32795748750423037327270722620397971718310723584*S**24 + 83293924684056735357861444647472532860516171776*S**23 + 352339935158727323179893541316337205099353866240*S**22 + 732018948635152701053868937272400405297474043904*S**21 + 2001136754986986326701737406241328345761808646144*S**20 + 3393497162179309541936513315497101911069747576832*S**19 + 6682851712457325525253332908700199954896870440960*S**18 + 9272153411910090841210126776535526984268984090624*S**17 + 13955054626467621999576126754586156964528236003328*S**16 + 15903070354517454762062801905963349020303310192640*S**15 + 19014972819661266204775176583021095731201417674752*S**14 + 17900034620898655854579312608467145063862475161600*S**13 + 17545726634437464356191161659753012071676472459264*S**12 + 13749728392482645589923739157014455793731307044864*S**11 + 11323724474622391259879578828836889810066275827712*S**10 + 7405550068605581854752450220155103013915812954112*S**9 + 5137216363856247765374926462554859086855123501056*S**8 + 2746006312158675366187350909159906988578230501376*S**7 + 1550011997403611657823743805606222180841494151168*S**6 + 637887387291752798891374167747373537403783348224*S**5 + 267404196962049310913800346242706926855750942720*S**4 + 73733304992224701105820604220693641679844933632*S**3 + 15236604771651493217756785610778710487915823104*S**2 + 1456426296660106519679081831594925062910640128*S + 241234508667619826759415965400062539044225024",
          "-225780753275711879892583685777052525983170560*S**26 - 708632244312616694208598742608330960297525248*S**25 - 10785608553653302391874650143377995084104466432*S**24 - 29086565734945880723665332793865986427555151872*S**23 - 169867684325189111008334694510666910409697525760*S**22 - 378303369522846658636753418096168569427401375744*S**21 - 1283323130769540739177576521918490983542676258816*S**20 - 2336393062666777270536150702356564306506631086080*S**19 - 5408879995095377767552809594828253545776126361600*S**18 - 8042989054882210500815362691440561877221455691776*S**17 - 13775777957471732513057010813240917557180253601792*S**16 - 16760459165043767189735590083390638151641388285952*S**15 - 22282713634701622089884057760555359897991289765888*S**14 - 22247146431912842421959044429505260472538140508160*S**13 - 23758491371112826714554405875301134606181980962816*S**12 - 19541252566895089160983292121155209651539740196864*S**11 - 17212797854625951088092055600972449715037734436864*S**10 - 11670685511717457432210705603125192792076181307392*S**9 - 8566459668408588314064003301048824799594484334592*S**8 - 4708983340223743864191346089426803975092889976832*S**7 - 2815464017002783359571914442900794398031975809024*S**6 - 1188922745089565939613830828659520413051616493568*S**5 - 536975551432649844041827629581090270505263431680*S**4 - 153135176255295856186197383955213746078474043392*S**3 - 39831654186714868947764492154692859888251437056*S**2 - 4877606520649909414759187756533265636035395584*S - 728688630267959015037614259164874431818366976",
          "19454283199236972894664589681481620417150976*S**26 + 61083151909468630995535851499906274275885056*S**25 + 2563775650339654384124669546486342007838998528*S**24 + 7231067387194573600655563481778828023271784448*S**23 + 64914561939218051968619155480441595858876628992*S**22 + 153808922934000381542450950383081310289221648384*S**21 + 679558363551824441330086549449944211733205745664*S**20 + 1322977117626279597053945980854775279524759207936*S**19 + 3698777331292792723953032775371976447607380639744*S**18 + 5881543967969419439071602572812279140958058053632*S**17 + 11663208681052322970843485549493048398318841888768*S**16 + 15134713821403427578676606910818980709377196949504*S**15 + 22661384866086282447034140578187757790627138371584*S**14 + 24009996510615649568768035093967066204635175845888*S**13 + 28258758350540121705915051349795876004803016392704*S**12 + 24464128177318827049655820006926414756692833075200*S**11 + 23301638283977238279362350800954819839852606914560*S**10 + 16450892878526386865571324799678929720168966782976*S**9 + 12883058562795253252447614041746682234145916059648*S**8 + 7306051104087951991035146080733845862571023794176*S**7 + 4649288225463265415144302148748368470054776340480*S**6 + 2017563065253340823554353198328833008299440865280*S**5 + 982943538262612962152918626448127642215072661504*S**4 + 289453818410801351000284914245690487691305549824*S**3 + 89071023994412794315563826575262842917530632192*S**2 + 12275179949899151499170555552306716493226180608*S + 1962936036627087827663870071435977469380788224",
          "-395602241452458889937847149049254485476507648*S**24 - 1143913153695187478795900620678992707041886208*S**23 - 19032820505453343486469757723353303240105000960*S**22 - 47481761662008490750280121852098662109231972352*S**21 - 293069097989990615066474086438545514701843857408*S**20 - 606729980225393078229632262830553653698338226176*S**19 - 2123576434614135979087629206386375690875196932096*S**18 - 3599558847693942201870684092763983119531175313408*S**17 - 8445953950539378722243778429504311699041123565568*S**16 - 11669121484469982708990375186936009736429724762112*S**15 - 19976998871910381929576065893793418803501307265024*S**14 - 22453101053446574103293010956703426890553727385600*S**13 - 29484344683807871286490850733435224192542599806976*S**12 - 26905600403021541908948513954829754010248853585920*S**11 - 28024389883821048556263224348843288334258260672512*S**10 - 20666681831299748311430599162187725166679284514816*S**9 - 17427653062554144569236345409805255813087677644800*S**8 - 10227667550863510863818413719160525516493004210176*S**7 - 6966551558641175569820165393916125063521234845696*S**6 - 3111113707012657370204607277341602820598781706240*S**5 - 1637052671758506975922015465796085906923944148992*S**4 - 496983781363703922447445589502544088630692937728*S**3 - 175048576788932462080486000717043912589711507456*S**2 - 25906332784754794973304305831472386934136897536*S - 4727068224369254831648697736878818450546360320",
          "30005758832721432769736909508725889117978624*S**24 + 86802373766087001941024631078814179234152448*S**23 + 4046588433557797092937661351879803936209633280*S**22 + 10484051323655103543164891608646292606772314112*S**21 + 100747956203887122924208225889029745458961973248*S**20 + 220137325996461548747952953886600977689327173632*S**19 + 1013476628601619329291219226878378958616797380608*S**18 + 1823357761280958489466286552841074631476158398464*S**17 + 5206029371906228312187073316640574694766298529792*S**16 + 7638904879584071477334348781224611874271876087808*S**15 + 15228133602985585726108641053011306475548464644096*S**14 + 18135135540543353525578897105113750578617435291648*S**13 + 26938410113505665001963988699829945701812647493632*S**12 + 25920669909969827249798881845695216135726082031616*S**11 + 29875513490727608842055562804490275938156700237824*S**10 + 23059091769595896453955427650738236099145116942336*S**9 + 21150575651880110550589062005255537355996952264704*S**8 + 12878311149541844221147870303101317620188149972992*S**7 + 9453511571781588205841711560374522547045322981376*S**6 + 4351037882282602854314176281594081017838501363712*S**5 + 2478211229747726228503886317610423339062529097728*S**4 + 774709985592258563895495674749201684805026054144*S**3 + 306838452223476656456288714547340352329915301888*S**2 + 47742307459881250292020061648327372666010861568*S + 10168349806133762077118592973425772045795328000",
          "-558866658559822876261403115323549987419193344*S**22 - 1478150234226592009986616646522431840337264640*S**21 - 26676986149434786767851983757860801135268331520*S**20 - 60921219984941009572838583192442399167044648960*S**19 - 396061542909242378220623748595144561051987607552*S**18 - 752024946377233843127907555761622598246624919552*S**17 - 2711065183987245727557127128999857749469465411584*S**16 - 4210316495050513634053274380059662425120210681856*S**15 - 9998132070615675452098016613074799947149280804864*S**14 - 12591483199066685929077476738579725768535364861952*S**13 - 21498905707626257055964771204521001124455371505664*S**12 - 21800399792051602820285793321920280108641464352768*S**11 - 28164285454081097297499092983541183087176216215552*S**10 - 22772644428780708821190119538111009864763704344576*S**9 - 22968856820352488506148833601007041133886509678592*S**8 - 14537620610960065805008426549730601139169820409856*S**7 - 11593228602140002379426108198837487620594130223104*S**6 - 5507102287409262321339428946875521190276546691072*S**5 - 3407398997810963244049306205769078333799892254720*S**4 - 1096133445594671695835956795519538457737418506240*S**3 - 483788759109628230592280707320989403143955546112*S**2 - 78285420290999548880831682486159017397496840192*S - 19546883049349485621443283820662922898218942464",
          "37864409955577046114191814380058860077449216*S**22 + 100197801816409070141800037109495379733250048*S**21 + 5133075739712518347516527300994898723059269632*S**20 + 12102057758230508793760617111145764873136242688*S**19 + 123886159198003952661495277726000829650515787776*S**18 + 246463175436396154819327107496668297127119552512*S**17 + 1179657367781663647508716426756124215645917151232*S**16 + 1930452559050111044180397569823884482433299513344*S**15 + 5620643243342527972296502995077382521879477092352*S**14 + 7465372316646148834346526611795876986923880808448*S**13 + 14934639915374018046158749819328294617746572836864*S**12 + 15937646199833716217514132577107801850762649141248*S**11 + 23415245152325242027963406324498182461359646572544*S**10 + 19833233168747181926629504597195104161301306277888*S**9 + 22260084144476819273301277376484207486023103414272*S**8 + 14661324486989507714494236345843355373368634245120*S**7 + 12819285196962575006176552204449700120505161351168*S**6 + 6292333011054151258809096261875737026587938258944*S**5 + 4251018279575850326010096594963832593789134831616*S**4 + 1406897140809862889244386449896222137755258322944*S**3 + 689367402244991128842372658409691748585187573760*S**2 + 115311751602663585708781439155232336912287006720*S + 33639063643114706299288475538401969002369777664",
          "-641720906163709689680093942519637075979927552*S**20 - 1539261587037219213757312025192929022403674112*S**19 - 29930823163155363536809887581638640679432224768*S**18 - 61830222275819769450753293687771372876623511552*S**17 - 422048637531961876913523659004961031818936582144*S**16 - 723739758203116664009710681731091065560750882816*S**15 - 2682742835549334389260755140828669566555768487936*S**14 - 3744805035180859609540095679916067199003364687872*S**13 - 8986105199118906898197737122856853023148245778432*S**12 - 10071110416763097276686974075347838551530756112384*S**11 - 17109639487702949297352958001120489204393959227392*S**10 - 15169127323493548888969607163761236889461317435392*S**9 - 19196198701711218754938519362779603552945865490432*S**8 - 13161066939105574138852573307054965821427960250368*S**7 - 12749173273045885462924102795980943206857924673536*S**6 - 6471332682319254970986977085160100653799649050624*S**5 - 4805690228252827068911334657660629017371395227648*S**4 - 1636165652151775535207434552204846454432258326528*S**3 - 889873038716290860799117045424319113411294134272*S**2 - 153306164819466057129157724868275462065168056320*S - 51947884662239296588654193599203512937860825088",
          "39293255614278066722274524356664854797352960*S**20 + 94303813474267360133458858455995651513647104*S**19 + 5261954445525970066928382294078067969668153344*S**18 + 11166058098401995647559593849579122427384823808*S**17 + 121228544001461333190040459187060302586260226048*S**16 + 216368647801601604930432690756678154755116105728*S**15 + 1074261973127968173088539502600038303816044511232*S**14 + 1569117460636755623124210610438703746149410406400*S**13 + 4651654843647220556396207550217203948359247724544*S**12 + 5459933729839093817103116340632900973193397796864*S**11 + 10940317570820771954588425955334851435143333150720*S**10 + 10137165483225405081767736227947259742911035604992*S**9 + 14680535459008804905591771866044677506937768640512*S**8 + 10473032664885028622288975321242953708633212321792*S**7 + 11372021096329372285305825419216730431214795620352*S**6 + 5970802062593494936112177967703466573857621540864*S**5 + 4913877933579478005986435452289371111036832186368*S**4 + 1720956605469364922790429103784164896325301698560*S**3 + 1041450040830195705721124870808997599309998325760*S**2 + 184347609268447650949400780156760329966940323840*S + 72151764945369953393040082196729829357093126144",
          "-601017605491502984199843059633426831656353792*S**18 - 1293913746957636069869425641052031244841254912*S**17 - 26948540264434747799989676588756020621087866880*S**16 - 49657687234240729538738531148163965893449089024*S**15 - 354814786848240100543317977172916571393270743040*S**14 - 539466329461119430892521691654213037730524299264*S**13 - 2052493513157104702838945772863691007191228088320*S**12 - 2514436559581258067762517338975008923782767181824*S**11 - 6086848085127292157340582464737657656963829334016*S**10 - 5881897168374583176449084358889105219331372875776*S**9 - 9916258690734870903294342418340161420147778650112*S**8 - 7353274615269095646641461339680728376108793200640*S**7 - 9068437081939826416665621137812308891860551598080*S**6 - 4923834422642802597855006099034225533915913781248*S**5 - 4534285534523231552455432464211965342868821770240*S**4 - 1633179489290942602921988336399786154985969942528*S**3 - 1104715804884089726269557517664339307470058946560*S**2 - 200569282983285146613965207317328997831137034240*S - 90302473929321472389518162030782227048558493696",
          "33577872979473984289943684450240875917737984*S**18 + 72335311471739168284187192565678482695127040*S**17 + 4362906778996799310178576978226324388188258304*S**16 + 8223002653192954640986285150988455105659928576*S**15 + 94300642323323994346806300713527140976871604224*S**14 + 148324979095482223932051209338078440107813109760*S**13 + 762203594687356883843594520542939167601287233536*S**12 + 970557213651201971982083562185417555558367494144*S**11 + 2924649629130712357039773552066208874348788318208*S**10 + 2939415533381168334247910147239533677321383837696*S**9 + 5886488855066223621014397857802884499228621537280*S**8 + 4529972574391290587525268452930918473103002566656*S**7 + 6440637864781439489270348351723213308160112590848*S**6 + 3613684858335228694045363537992479342255147057152*S**5 + 3765345302262111616993134806561329506390888153088*S**4 + 1394146256326603185183469569034330925786613153792*S**3 + 1060880507569347156668831054160877311676930588672*S**2 + 197281881459556819297433008332318658169608863744*S + 101972709941672593509936853376163890691385065472",
          "-458828661849979051845507065514069751832248320*S**16 - 875299570159781795401404320800596002296823808*S**15 - 19423139190569988939594904292295807022244298752*S**14 - 31381456661835865229901003503198354565121441792*S**13 - 234029831824046481741117944964213400932097982464*S**12 - 308270281073518993345424500448812985007982247936*S**11 - 1201585485235252679370172220412901400300060934144*S**10 - 1251976432070192080839945416451758232112012984320*S**9 - 3051553639802239230953618448775692242680377507840*S**8 - 2431960891797759880891878682926699080323908501504*S**7 - 4055716576004295193268598682236661813664089636864*S**6 - 2348635192903363256194581347431581131478617030656*S**5 - 2804576098600301011519023472962903245417586098176*S**4 - 1066656647874358348518092060727159147990920200192*S**3 - 920620208737447586522333084542321206579133677568*S**2 - 175130868818932475471946971344276291583060475904*S - 103958069118293514651248489009126073286438944768",
          "23575953368566840033364714613998912878411776*S**16 + 45008638249082149154605364263088833676967936*S**15 + 2915192774089363677967137139129090226559909888*S**14 + 4799681613040744744855098936667263455322963968*S**13 + 57919521773576767534496941129863154611227983872*S**12 + 78491955151617446781247955666618687760105472000*S**11 + 416510572966480743896928934082487758711620108288*S**10 + 448223357134719250172436559765667906829825343488*S**9 + 1370329568576284788811888442356194047491773038592*S**8 + 1128127000567248989060896820134469137517495975936*S**7 + 2251953915520425265499523699915346369610917085184*S**6 + 1343805549103682974814547011728209921367955472384*S**5 + 1866230948168591047099962328083440168722663211008*S**4 + 728330234831723676489130255933472698071624187904*S**3 + 720109582703195760774924045779671579189498085376*S**2 + 139962848938306507290108172461097252673231519744*S + 95666668534348742148443705934699672334407565312",
          "-284143602873422798576577454821497387234623488*S**14 - 472590701615362566123356324762432753608163328*S**13 - 11119729667017442663864950549478267119017656320*S**12 - 15409433278925598842616089693701641866976428032*S**11 - 119594058821450513057628022694389447199905808384*S**10 - 132363761228702307360202548935455183559058259968*S**9 - 527469968352402706525262712118399359161464782848*S**8 - 447260686103443815959658268173275226461389717504*S**7 - 1095072845374035461152084537756095780862457544704*S**6 - 672050826143652655198507542893506560300060508160*S**5 - 1104115756381196514674098970529183511680194183168*S**4 - 441592068510465610135670578459477975168005963776*S**3 - 506090103087434205713221827526834866224808067072*S**2 - 100377438087452487811940362599708303881515565056*S - 79395283072632724252285317915101131079887618048",
          "13519078155401964214936409778656719272935424*S**14 + 22504319124541074577302682131544416838483968*S**13 + 1556108100366821625318234568724672563768197120*S**12 + 2190414067663404655991239372015382971172257792*S**11 + 27713097289352127717026875842176685529825804288*S**10 + 31398119850200284479015223447129030714317602816*S**9 + 171628795629639567468808420552283978598138773504*S**8 + 149404831288194869410801058631717042154689789952*S**7 + 462369085011087714829942674278400622892328943616*S**6 + 291176707685807340320048664009245174404873191424*S**5 + 577404448244221152892323516927986990483796656128*S**4 + 236303776976585419548449290465778539023728377856*S**3 + 318303598641461992596797217608709154438536757248*S**2 + 64340933952187750639231292755273271995160068096*S + 59321472501402601294616792716095693438972854272",
          "-141377625408192684822823443211587886465941504*S**12 - 200703644245473319827650294082368367639920640*S**11 - 4985017257548607172896416320849108711673692160*S**10 - 5752189330191205572627990736989118499420897280*S**9 - 46322921121071735163611438475483488019520946176*S**8 - 41250341051754470771120546605602693316918378496*S**7 - 167656445159472744268385905516535622238671470592*S**6 - 108072793935410710582045093291574337632330579968*S**5 - 264998623088400011253708327787769940583961853952*S**4 - 110784046887317213148769787790769806084063363072*S**3 - 178287147512244069373182801058839301569990623232*S**2 - 36679788490107930178997658676490705905989451776*S - 39800461802594713923307875875502332580928159744",
          "6264938657381398050824189897426284541116416*S**12 + 8902807565752513019592269854237351716323328*S**11 + 653715327906474456550828735908782793295921152*S**10 + 764075577540385623669346589825576072722251776*S**9 + 10099055767320934039582897839050531134108598272*S**8 + 9164189468343038169024685274902120541771005952*S**7 + 51462618621387315102491925055425965367331127296*S**6 + 33864575364821225434057116109256926706477826048*S**5 + 105782833201838898395521123715280146845648551936*S**4 + 45090638068794169326022035207880190714900905984*S**3 + 88402305817694726282159378988859208753878138880*S**2 + 18485801313914870616042469965888571305516597248*S + 23893964766190985232393281736986518883946987520",
          "-55638208685774964407042528562738693182324736*S**10 - 65495508290740709816649564190822154731782144*S**9 - 1709866915646168605553163371873350059972100096*S**8 - 1574622895852461785953257730806404518881787904*S**7 - 13116342561565615233612935662786777910173761536*S**6 - 8785726266955975940887593397605102996959526912*S**5 - 36312794180349160285305965195253204411930902528*S**4 - 15751166475108600114991825514836058402166145024*S**3 - 38518372303936214199366280585553370617135235072*S**2 - 8175358144681698146210475803282623274812440576*S - 12776590308065704192817624117148339026557665280",
          "2308135294824725597672069962209683778306048*S**10 + 2720302311757712311542082455461413024432128*S**9 + 211057171245825490030929778962195687426490368*S**8 + 196402679164090010634059729778814570480009216*S**7 + 2701958107004594632084167058853769137300176896*S**6 + 1836729053327784314361289477379367907924901888*S**5 + 10562808946901693048695444590054636696708841472*S**4 + 4652866611958585461591711592416879639917494272*S**3 + 14613174493274572812611071065485180669714759680*S**2 + 3143688781759375775746882541123683148120457216*S + 6049695618950316610713983630557339965898883072",
          "-16903186294430697234079670249565654135865344*S**8 - 15823959500093008338551611221182836767719424*S**7 - 432369188934824073895650537071870542138572800*S**6 - 297345799388462618825763993290066808692277248*S**5 - 2552946368453892025475250695364588451221471232*S**4 - 1139591322340803369407588936126901665740619776*S**3 - 4771496343696214706652547158707367183535570944*S**2 - 1038960417653626126069777209882177050813399040*S - 2518026084405098651722135385455666928786866176",
          "659467227092778742192019989202766793801728*S**8 + 618250525399480070805018739877593869189120*S**7 + 50439281637997161618137988043901918823579648*S**6 + 34979677488442754461965975827916057447759872*S**5 + 498900177070411635046659155102645141727346688*S**4 + 225188032484736693071934351950990265284558848*S**3 + 1320984461132334653248285054104280614509215744*S**2 + 290730593376424335123380620761994088958394368*S + 912842770781161947900828845808540546848784384",
          "-3816692097976976040821075440606570201743360*S**6 - 2660391347531694583318562063640457333702656*S**5 - 75743929245782179367110926334971926831693824*S**4 - 34494335805727810236834672304092365092552704*S**3 - 303979579873175391096267800767470279858323456*S**2 - 67529601810817536692423719010727191113629696*S - 284886295193524345793534456414681489341415424",
          "140621688130077820026239556521178213384192*S**6 + 98192730504623305363150035157029614518272*S**5 + 8382565008166242150844067520335408493756416*S**4 + 3843091895201260254972817952630798125367296*S**3 + 56568506740084542782518014664133139689897984*S**2 + 12667765975133821812734410782264906347446272*S + 75395630598832471690552683332698962504187904",
          "-601576689420354086095313384113437226827776*S**4 - 277032381969509026567119852275388295151616*S**3 - 8178354381945809740373982737857478876200960*S**2 - 1843727623815398012623128495778346569826304*S - 16586200496593571059687570617721992165457920",
          "21012436157367950118863382008911687057408*S**4 + 9698047457246746208706176311805394026496*S**3 + 861765094227276658720996193320952995512320*S**2 + 195328724752597602607341543701136355098624*S + 2950614365055750090829063873522508262014976",
          "-58868849477322354179163807085695900581888*S**2 - 13398618197511951998870375167625873326080*S - 407740687707022944013242815740995698688000",
          "1956623609795396164914403992732667215872*S**2 + 446620606583731733295679172254195777536*S + 41058523561800266398125696284999563608064",
          "-2679723639502390399774075033525174665216",
          "85070591730234615865843651857942052864"
        ]
      }
    },
    "left": {
      "definition": "H=4*|sigma|^16*|Q(sigma)|^2-|Phi(sigma)|^2",
      "sigma": "1/4 + i*(2*S - T + 1/8)",
      "domain": "T in [S,S+1/8]",
      "H": {
        "degree_T": 42,
        "positive_clearing_denominator": "21267647932558653966460912964485513216",
        "coefficients_ascending_in_T_after_clearing": [
          "210456235775650020221330615911144754830454286188544*S**42 + 569985638559052138099437084759350377665813691760640*S**41 + 908597299158155707960753314439304199782347562811392*S**40 + 1051390576318001582140872709110787289187168597049344*S**39 + 984937566933688913588828649801726433263403818549248*S**38 + 785307495523607966739034246754658097306365797072896*S**37 + 565737308966224531870547979086886279704814381170688*S**36 + 380169748785769293289967037908828734666457237946368*S**35 + 241459988846267502261872867221618253169282332491776*S**34 + 143621553827716645692434953163003111039007679578112*S**33 + 77674061240387577999699164572639261069215101091840*S**32 + 37171848180647617398537949208513676318220929204224*S**31 + 16238622372580081351650693124149040628149054865408*S**30 + 7050416419672130079996507350947215404718201241600*S**29 + 3467590592701915588880936759088777747024245161984*S**28 + 1921770569429719497714507773474262527340540067840*S**27 + 1026273328594782438611738497155970450090018996224*S**26 + 473189648469053365928576893899908011951411691520*S**25 + 184695042943688930525060144868111097030841991168*S**24 + 62911070676565121877692571599425445319332069376*S**23 + 22127838881207288965845320772055260646848069632*S**22 + 9307979476901701660442521327255873543196377088*S**21 + 4329401227792019958837154400140095803908685824*S**20 + 1873712529442353287745088565489272036402397184*S**19 + 679878172812658515395480099453116190174478336*S**18 + 200299860668694303296283302209869390083522560*S**17 + 53849787448360135594328242498089275497644032*S**16 + 15292663985438729936470364081746827456544768*S**15 + 3920108886011653111186596626419439099707392*S**14 + 546261975236570410055301255128169597370368*S**13 - 1014066679477585479840824763530067524452352*S**12 - 865364613555122303812165518698201432981504*S**11 - 794519115558083709589242408634007301390336*S**10 - 376812593956312912840259922919528438169600*S**9 - 163523411130144736259646673737459305545728*S**8 - 47049309912922372043072000232910154104832*S**7 + 7867193884981458762520025645610049732608*S**6 + 4682469758560832947439241490541627965440*S**5 - 1743395810248443781753534057096960946176*S**4 - 577495241230415598455406583838363893760*S**3 - 148682241144681923283597292946884423552*S**2 - 13938301052234755633464646378300702560*S - 1139290241619515729068321182155816075",
          "-4559885108472417104795496678074803021326509534085120*S**41 - 12041311989969309143080159336749455798945228221579264*S**40 - 18739922056970836305801973306900449484160738040741888*S**39 - 21164130807985763282977093191729805963209560836538368*S**38 - 19347152794506819996467537157747061524531811792715776*S**37 - 15044436735258785044922367426256162964673296072704000*S**36 - 10555583157565900533854857222737541689074621144367104*S**35 - 6894113534648853532932809447551824390211783735902208*S**34 - 4245953650244091223398926460248066450573393372643328*S**33 - 2444372649260647578350779494318134116429492551417856*S**32 - 1278760947242231191842346784717289442470504595193856*S**31 - 592251246469761167672989765436212488850934914351104*S**30 - 250867421308013486136356567211707228779241304752128*S**29 - 105835276033334401805124462760569634439399953399808*S**28 - 50424306142651100914652330854349810778359153557504*S**27 - 26874640918134339663962958096739425376611501867008*S**26 - 13751052633569592491268254190442697790711064952832*S**25 - 6071606151663605806142553151609609615114571350016*S**24 - 2273732163922334818416984956654997473747508658176*S**23 - 745881504152449431268118169639241027493174444032*S**22 - 252820343567317771607625089540054198087525072896*S**21 - 101577482695702035312978481988618772090537902080*S**20 - 44718368023192996167865482666318319714496937984*S**19 - 18267102770114185769580296324247395222167748608*S**18 - 6256282569687872154313002321561420197561106432*S**17 - 1739245709310365066963887567175003769076187136*S**16 - 439250193577187636531407840593411930526318592*S**15 - 116096155989857965842473335449009364309901312*S**14 - 26345822851861509517980778219388399979069440*S**13 - 2544164099641765587957022924128891730657280*S**12 + 7268024868830375010824522182544650506600448*S**11 + 5356269732382868345594236698581924084449280*S**10 + 4213062784243519545380120190162366663491584*S**9 + 1762423620914675756267134578629025820835840*S**8 + 654380340851970051488472752379003827912704*S**7 + 162023211188480512897244437421953847918592*S**6 - 20507875463901679513618318524115930054656*S**5 - 10843037806655185896267129497876598292480*S**4 + 3691444636231850569465225814654027431936*S**3 + 884992397571968690304022761866326876160*S**2 + 150185596113385753715179457794057949952*S + 6969150526117377816732323189150351280",
          "48165247959877236572320637346997823195780912886317056*S**40 + 123945569357121883784099899608169814047960671172165632*S**39 + 188201630640529195350829749907316756603242851621404672*S**38 + 207292695592841093554248731194708926476817564048556032*S**37 + 184767932361755747567579373906724838022627338880024576*S**36 + 140003565439235685878228983994166142622230414098432000*S**35 + 95585707300478872524108823583690322577240249843318784*S**34 + 60624985664603859318602863294451994289575256507023360*S**33 + 36176816839274008790422473191152036582196814270169088*S**32 + 20141955850049233599843930609163413029424892395651072*S**31 + 10184122638472293103546285965450452589590546535677952*S**30 + 4560349338711400830471134626659090840871987943833600*S**29 + 1870731288462780437289678730887950522360977770414080*S**28 + 765649217980724459795611214760137085574755687333888*S**27 + 352793498019287663841369027939860959582235171749888*S**26 + 180592535067194016502717356443893738855620451237888*S**25 + 88435203281546948256096030524006941817670916374528*S**24 + 37344082197292333620915628781078509040785122394112*S**23 + 13395084133027311964978925716173450427519031312384*S**22 + 4222210270238600237739020841888831945728531103744*S**21 + 1375249526240342624742284170394441873500313485312*S**20 + 526458254643930914070707074631096055760232120320*S**19 + 218924786951374243947672746598559859503901179904*S**18 + 84216435454491653181440041499014842376458862592*S**17 + 27146112044080207892084433501110490202256703488*S**16 + 7095917687142014989143577101747924434411323392*S**15 + 1676329757968024988360705445579559159570890752*S**14 + 410452887029929277445223448854058447264546816*S**13 + 81817821324584317492380877327140848811376640*S**12 + 4602767489752179237744203094687471739338752*S**11 - 23048458094596661930822604211960112033562624*S**10 - 14761225245579295086129526504987225296470016*S**9 - 9964948810881081363238403546339199915393024*S**8 - 3642150610971575045664490194661429932457984*S**7 - 1146901127976257545786784255690863806513152*S**6 - 240043538371148659381088553528697634684928*S**5 + 22470657875352815952988041647851728273408*S**4 + 10189373352952900806450623514867080888320*S**3 - 2871406131519525774144234715003695366144*S**2 - 447183582717570668307239602460358696960*S - 37546399028346438428794864448514487488",
          "-330521518285658356757599732288452837461228456459108352*S**39 - 828360859268689137751371017123180262003236866202009600*S**38 - 1226332276634584494859137589721775344256139358195679232*S**37 - 1316346279512105607480012785348220710295349426902794240*S**36 - 1143085147653959342756135344825113771805022849696006144*S**35 - 843250282297531950515652296987258741211422209574174720*S**34 - 559704724620418802347750871729691497582011369595600896*S**33 - 344421420236728971655616354155452001439285569870888960*S**32 - 198965945000222237491079868910327747614383503245836288*S**31 - 107043660467988923289955268599066481487545247360614400*S**30 - 52261844658277930467377759169793983059464819725828096*S**29 - 22602759607938815276969706492511490408114650408288256*S**28 - 8967832687827700164293077207870275821640121728368640*S**27 - 3554871717476031567417490396545029176956044462522368*S**26 - 1581449865162022510668603488997448695300378553483264*S**25 - 776444350610944415735417897816442177380365140754432*S**24 - 363415259578791999551960553845946569293736372600832*S**23 - 146551536789446790683730873768202601751056033513472*S**22 - 50257476898373796436513193763561441411034880409600*S**21 - 15184369247377257653713867816698222969320099545088*S**20 - 4738600138180778184504938929176248170586409271296*S**19 - 1723717941720750687311939671972834971555849043968*S**18 - 675501055537490489715805347451184363137006567424*S**17 - 244061235738902717488757671087311622035105382400*S**16 - 73799165077439693873752635255743008089443401728*S**15 - 18066838781692517870973042578657602326407151616*S**14 - 3973695894216459741103864582734189036920897536*S**13 - 896745221725370820509439213702855602047287296*S**12 - 155788979096389386742690463881469987295068160*S**11 - 2996250802172384172414343035305256195981312*S**10 + 43142618349498766290095404943612617754148864*S**9 + 24001708715621302038657394996239608125063168*S**8 + 13857705351990424992738510191161001906274304*S**7 + 4366863423565315376638611612669937841078272*S**6 + 1149217728872831372859833606803107862282240*S**5 + 198202315604173789475441568689745842667520*S**4 - 13374851935145873360776900146728238317568*S**3 - 4875746523343669917358430544488465694720*S**2 + 974272486230781565888964130670094254080*S + 74530597119595111384539933743393116160",
          "1656721718537378275502742034246360524006473732404019200*S**38 + 4041310530322049472286845839215309241907755124397178880*S**37 + 5828940520487618698728961088042633630429460755696844800*S**36 + 6092711622369253704426421597508283665069395269679841280*S**35 + 5150021652044845923551234467015881243347479384777818112*S**34 + 3695287533838299794951941939082318799814683854540636160*S**33 + 2382225448218903453482674295603163576970882513572462592*S**32 + 1420938261540877859549152877840819266757130534948700160*S**31 + 793916635510650194321243421914189679259891368298807296*S**30 + 412352001380071201855849194009198892316544054006382592*S**29 + 194205009301492859677658286333248082724335602714542080*S**28 + 81030035895871610814264198859572161935307750791708672*S**27 + 31051671693588071146849181521212945559184434433884160*S**26 + 11901286066028090608345818680113424734322285028048896*S**25 + 5102620083864549543976894232654435314249862421151744*S**24 + 2399213923289506928379001910047092062492942432993280*S**23 + 1071752082484296094741811154510900386297024845185024*S**22 + 412055322248906433519589500008299475883246349189120*S**21 + 134824603026626088214987663884537909890132423475200*S**20 + 38942637157574656691078126499351824326054574555136*S**19 + 11607214104812098705664036506815359939293678141440*S**18 + 4000415880190913641530116258330117543455249924096*S**17 + 1473407822321302444104605478351874907520221839360*S**16 + 498470604602256617637687502783788965614636236800*S**15 + 140868156823027844911158853192603909801115648000*S**14 + 32152710155302090993801292547882468944023388160*S**13 + 6549435250028969887097378587381395219149750272*S**12 + 1354332391970865876640311454210507759178219520*S**11 + 203424107641613718355959416766203288438702080*S**10 - 2769727206205872488268607349399363235348480*S**9 - 53383349514658246356955668392886954035773440*S**8 - 25653447927784261856891006250690194582798336*S**7 - 12556711844495209494502498529603187313213440*S**6 - 3348894557713662317197642874561317520277504*S**5 - 719745752740862345575702643029028741578752*S**4 - 98453475221650938059684493580472911134720*S**3 + 4611236135928968747275343229789070688256*S**2 + 1191569111694319918606247484503982080000*S - 121784060778847695736120516333761781760",
          "-6466096848515279155658953342744494787052408199035486208*S**37 - 15341990215024355922090890483261722607226057129078030336*S**36 - 21542400863576954902612460735727328393670590808117477376*S**35 - 21908596614920512622136137577049631573803102927904047104*S**34 - 18009835741459927773560658576160250909532788717814546432*S**33 - 12557061990934557182742291890446667230271073788966731776*S**32 - 7854497936162051706779979182145702922190046842973061120*S**31 - 4536666146603777465900239382169537872733124471648419840*S**30 - 2449173739247259018617911041242658782780354091305402368*S**29 - 1226845017502062147635476389400293669850730245631508480*S**28 - 556774678505087593242755324232512917522390540873629696*S**27 - 223840983263431272875570550676208107346397341901914112*S**26 - 82727528561949088770230400666875652898656386533031936*S**25 - 30601920615660950043488816691822124061303807724748800*S**24 - 12621264783106728912613704812985843445731904756645888*S**23 - 5673927964300085331958419664453635746399457181171712*S**22 - 2415071291876731566253004870335023836994549143568384*S**21 - 883613083198738705914296323725158220009520727326720*S**20 - 275234735028581768393638192094111032373485592641536*S**19 - 75785227781375683494505336662412881573590234824704*S**18 - 21502047168983164410518757227038299721319464304640*S**17 - 6998650649991434283438170658118254622978726690816*S**16 - 2415125200582646133553270297480100049058346827776*S**15 - 762366361583410725544469551147680073043752779776*S**14 - 200492206093535837181096343259018325949891477504*S**13 - 42446138304915646935389203357365611992518230016*S**12 - 7959509397645329608511083635205357637818384384*S**11 - 1498077885459142276238606948861045215894437888*S**10 - 192935015547326096292122756718624493809958912*S**9 + 7979617492348358056404652752103679062966272*S**8 + 46171841729537773807107735140821691390754816*S**7 + 18960633187155331858240568213421819357560832*S**6 + 7750792720805659607445979380052871362904064*S**5 + 1704003726116139616021267905528438110289920*S**4 + 288408977104358924292129441488930254880768*S**3 + 29410511531306372914824419316728202264576*S**2 - 881813893210720373153469213434412269568*S - 119156911169431991860624748450398208000",
          "20455986953365807896121187311015630142968076172104040448*S**36 + 47176249071144595902120744718856298118238233506518925312*S**35 + 64436098120971076256451344679073412240836504523089379328*S**34 + 63704607060289802851257191382697215750356053340064841728*S**33 + 50880368725402875816679194980762304690763002566257147904*S**32 + 34436991377015027063850578707764019970380384493769850880*S**31 + 20878173554366734895017572008630920402490700050611568640*S**30 + 11664745597530226335428647165990007047316487504075423744*S**29 + 6078285955367374576525689469867983876055609036760940544*S**28 + 2933303117736823566356794452157115632859314516096188416*S**27 + 1281244298509605416163322760092741749973456917828206592*S**26 + 495664037850415008051727973393451468942301767722336256*S**25 + 176393057008676755791743018692117174446237757126737920*S**24 + 62855493540420766034167156330008704867678853970001920*S**23 + 24888051833538135418670615044205927479696037087543296*S**22 + 10678069203384269216303303101069715599550005209202688*S**21 + 4322776142396671009561575427594533124353721601359872*S**20 + 1501988145398556418635576733703535475497676572721152*S**19 + 444277052036702911185340564493477773337149583654912*S**18 + 116255825228603443504460173157886424017512964292608*S**17 + 31284435688211803811124545232665512782491472101376*S**16 + 9582070408554322441460841946706909394559672778752*S**15 + 3086971912813353044289772757209174783868530589696*S**14 + 905482649389801272177511570177787709684262633472*S**13 + 220507520061278928511714518055265611070201397248*S**12 + 43043722447865587341823900651091151258961051648*S**11 + 7378798495968322419354720893627114299984969728*S**10 + 1254030891873264366521611863021827573638234112*S**9 + 137252409315993931057297227291674297719848960*S**8 - 8657830301990359841131635693104685813596160*S**7 - 28696000987711240883719597355646299400044544*S**6 - 9902383479424835384286209734274804749434880*S**5 - 3302041117544387831138067130649591972626432*S**4 - 575399962394113343618529719275463156695040*S**3 - 72192796473209659150036790472135095091200*S**2 - 4891291002285319777213992489670227787776*S + 73484491100893364429455767786201022464",
          "-53915713224165252459566565392978626420843695436021628928*S**35 - 120770180460835632320925124261739097631196687837316513792*S**34 - 160320146988989548656905278655557117606343347462169690112*S**33 - 153940196494782995977894116496330465929192395500161073152*S**32 - 119338812562283459732674838999679419399623230463066243072*S**31 - 78322788363569656918689188430867828456283066635040849920*S**30 - 45973565928552469724906952117488911172312922200538611712*S**29 - 24817846844414585714645551826681321818660181619454771200*S**28 - 12468031911769681164351174343795526452572337591008886784*S**27 - 5789855292239997257532009271328865930773021822740856832*S**26 - 2430920011076236041262800152882237944618904809686171648*S**25 - 903634598254245508264511060573106438507368970348134400*S**24 - 309122508281191750766469783137194630140799092575436800*S**23 - 105895500452475159480669086794603194458455611979857920*S**22 - 40169790474280884576248997182996091553874014740938752*S**21 - 16415720194727661200238421234536854072628924670541824*S**20 - 6307562332518105278249794579026021787752302836187136*S**19 - 2076483685639214862987298465027878949668813772161024*S**18 - 581647289515752918911204607746372849745907761020928*S**17 - 144152814572988535383116507865100395242452666023936*S**16 - 36646762967462401034458601270243268630253274136576*S**15 - 10519924956250220755641457607955777689915647590400*S**14 - 3150844606668086137997058520376091948531104874496*S**13 - 854702923138644087415420395120570177039261237248*S**12 - 191627329141521128711564128484812123405237092352*S**11 - 34249444360187940512420006472897220742668615680*S**10 - 5323139806697705759284634424547431457952366592*S**9 - 809080607263594273634372144164713678174683136*S**8 - 74510040173328114400742252522063329713192960*S**7 + 5808600003967587310280489004213925910151168*S**6 + 12936251535712353380385139285168311062495232*S**5 + 3658025789351530529255103447635566807482368*S**4 + 959026772391572168397654306610157602209792*S**3 + 124357638316693809381021342361599713738752*S**2 + 10319724653109946169791286503155194396672*S + 349377928734665698372428034976444841984",
          "120770180460835632320925124261739097631196687837316513792*S**34 + 262544645331689321909262608368852327389237859506286755840*S**33 + 338424846326009983186973742517981394711127444184369201152*S**32 + 315302329636382460797503588870707330780108894308464066560*S**31 + 237000591975909155358351423630016542774380442584472354816*S**30 + 150659547172513726164498690411860489253474634256728719360*S**29 + 85517870422210841458937615552915851719821609537139376128*S**28 + 44551437187406484547324132214454517448942358473799106560*S**27 + 21552098864562474871242967921068892563725444002300821504*S**26 + 9618273357595554123523145354965324434987726735170076672*S**25 + 3876333067227866386184045781002020136241726469114429440*S**24 + 1382377018751029146623500243159944715360590010924400640*S**23 + 453742374549719478833802441835955110238040841256960000*S**22 + 149108812385994675334674625166256463635291721087057920*S**21 + 54064531636247222137060380709289240349998785383890944*S**20 + 20998091462423285080115899543676529044165927249117184*S**19 + 7640340077880427077677964474425612987446663613251584*S**18 + 2376894993045155660536788518210922123159504099999744*S**17 + 628552497841680284390977846117689529584563446087680*S**16 + 146985192083108651575085932675800942816583495974912*S**15 + 35146857048172723156662385580317391687416402673664*S**14 + 9413002410114753242665843322770052915157482340352*S**13 + 2608425767440420733609018874293981925580310839296*S**12 + 650666785274728437483874609939768134430128865280*S**11 + 133394233405948138273209238277138180662364209152*S**10 + 21648692584661524322584451970995808098158903296*S**9 + 3020323942514260020931235251064602801603608576*S**8 + 405704092833811549205284513126187858789400576*S**7 + 31067088999681880966998710011374613529886720*S**6 - 2652895734096454276263057275082480537305088*S**5 - 4203668825149956064039638540708156215918592*S**4 - 937388961544172350168126723324554189471744*S**3 - 181768406333630889230533165270426108035072*S**2 - 15610807688030356978336192952503564763136*S - 644982790819371635611955406447199649792",
          "-233373018072612730586011207438979846568211430672254894080*S**33 - 491959066216605299224212336057735810085160129824555008000*S**32 - 615182411546679787838268200956831905047591174804560936960*S**31 - 555550832414098475644952086044175587442356015891134545920*S**30 - 404440443171410021888076148555147243657586038845783146496*S**29 - 248727260429661301951304890731870796045760906564762337280*S**28 - 136357583277173656389223317860870818928769198801620566016*S**27 - 68465540381142372499074570794655813450929579093875752960*S**26 - 31850560338742653090291269153847308856352748579667836928*S**25 - 13641335360116922561230216494674693353480960225868513280*S**24 - 5269140555726069333096970561438400658486370478378188800*S**23 - 1799631764207943674507977003682282142516855333747425280*S**22 - 565648081923817745070198014750841629227517618212044800*S**21 - 177901360547011892324594336920523248945711238757744640*S**20 - 61504609544549465296906417382783775067810153489235968*S**19 - 22647895115857636585677717483588877034173433087262720*S**18 - 7783373549194914517878936523179408349147103722733568*S**17 - 2281490629893843239052452453782278234589978353991680*S**16 - 567598898783977084456765375085794190118642002165760*S**15 - 124715114441719554970907049254086680604718131052544*S**14 - 27913396384945700763132711100860194447773159915520*S**13 - 6938313739168019510556790055236089930012294119424*S**12 - 1768762167797175904262120479112914218742720757760*S**11 - 403027525962831524056622073599227275607235624960*S**10 - 74938637541417691598161879503214034222369996800*S**9 - 10932745017219932583844622431820466245913804800*S**8 - 1352424144389924006895657522134012840988639232*S**7 - 158130413575916940141772336687755004592783360*S**6 - 9916828545756029630955523240661466029752320*S**5 + 844442736060050149878494414145582048215040*S**4 + 961174650152118979609255362448141267763200*S**3 + 158780034906477866628641800138604631031808*S**2 + 20304872176526271450946628517881876316160*S + 867267093779464276574232941805753597952",
          "393567252973284239379369868846188648068128103859644006400*S**32 + 803792817821082241110502692705554266449986511672889573376*S**31 + 974080757056051366406039504221123200330270199483509768192*S**30 + 851719334193512696677125628536333725977857938510059667456*S**29 + 599822075362650358996119849620843175092064974975495307264*S**28 + 356419659658264361601177053089828328662293725379899162624*S**27 + 188465972191543961559415505555891481587732502821090623488*S**26 + 91077555735451402945843132627717794754558550435250044928*S**25 + 40686365982724249489384362013026136393972598905252085760*S**24 + 16697856938615790282851759915079041173866369531122810880*S**23 + 6171331470031804666780253219858537290847700697680445440*S**22 + 2014871773685935701573117738510429604681337454974730240*S**21 + 605130117568768953696437532038168280685093804845301760*S**20 + 181689858228704054478999830082643987560857144498585600*S**19 + 59733181007254512576177298538137061252731046855704576*S**18 + 20797703606505451581755356144177312522516113951555584*S**17 + 6731241616675715788514533220223062992979734170697728*S**16 + 1852909969393662668056689814426221397302941937827840*S**15 + 431978886473606098397463107545890826352506492157952*S**14 + 88763121903392232579635167929849456210664826601472*S**13 + 18493191639916461014844704809171686300699194294272*S**12 + 4240668150824940956237249766102675778365430956032*S**11 + 987840021406448853157039670998870790461884203008*S**10 + 203959781494172980911802862840390485207299391488*S**9 + 34056606655187842237588848631545709438804426752*S**8 + 4411185196793392274553980272779845908442382336*S**7 + 476346924437340216098798170899309924198645760*S**6 + 47522007989219723169531233315811310176305152*S**5 + 2389397309830280377562048837529345256849408*S**4 - 185222122301244153040212977851400588361728*S**3 - 146887682371971778142544636426728348057600*S**2 - 16005430556436910409561880659752743075840*S - 1015243608826313572547331425894093815808",
          "-584576594778968902625820140149494011963626553943919689728*S**31 - 1155578380635867460123806186296253229912113571135859195904*S**30 - 1355684259595856239874297711235937442918674858411684790272*S**29 - 1146405676582412471724627773153887024892104531838031101952*S**28 - 780033810382620432951563804347221610600669284417644003328*S**27 - 447235222575962189313941689622514069754765204184409047040*S**26 - 227772931522313992709350539292618313628769620808175714304*S**25 - 105783451746080158598282207502009429488537825406175150080*S**24 - 45307445947554938421743004245003807756209920559420538880*S**23 - 17788196513142552388554519183548664532085347856972513280*S**22 - 6279026507071064255374202186530986414492269778850283520*S**21 - 1955661100470387885495671363382421257246799845497241600*S**20 - 559893431097482731263628904908238991031948581294571520*S**19 - 160048013291355014722446282734192121835217156906680320*S**18 - 49890402313036257192933623705966375460770428802301952*S**17 - 16375097768989187594834137601724383470955599344173056*S**16 - 4974715449274104922144878303073768673934863713173504*S**15 - 1281124039166029767645281002349353814382795768725504*S**14 - 278639020653191187179659811138902050920819540885504*S**13 - 53256033965787716761886249962592987142714267009024*S**12 - 10263443244448465222367058406617150980254880235520*S**11 - 2155913568432334206002016611766961007588632690688*S**10 - 455204894744982242559006653890729923809229406208*S**9 - 84332962091356729674395556748711582660732911616*S**8 - 12491088996220284045551937866536137428643610624*S**7 - 1413979895361695878799482383134667773885546496*S**6 - 130590830657797234362841870126112780251561984*S**5 - 10814671708597050021902952570822973538172928*S**4 - 422003964602999634965832766311635007569920*S**3 + 26751727455293010636819747407317591654400*S**2 + 13476674981504431249374800223316538818560*S + 727519570747132291343721848170579230720",
          "770385587090578306749204124197502153274742380757239463936*S**30 + 1472504033092057648218230871873571284415010897172373700608*S**29 + 1670420764373858487370686095994846003165099947543503044608*S**28 + 1364416918026038450840690949025891156259346239324252274688*S**27 + 895754314172235827460223437321116385041663229559698358272*S**26 + 494843133725471616884795488739800732226237559781415976960*S**25 + 242360881670543402086129150085362480242941027197743267840*S**24 + 107997778480046659405451663158872253005744693536253542400*S**23 + 44273376622231836013668347472814857854491078154916986880*S**22 + 16598350930400899169852526392106767402748200885378088960*S**21 + 5584652415717297849323321081391535671743764062692966400*S**20 + 1655575742301710626568363474343525614586138318392524800*S**19 + 450653092529207638921009849353578993859122258404966400*S**18 + 122278868316620344052619419953134484426693559839621120*S**17 + 36024015806506584923260118433663695451288335993012224*S**16 + 11108350304529898618257260823908189711536654844428288*S**15 + 3155762778887606496215319984237289189372449219674112*S**14 + 757020175911794021237723751080768084723171189587968*S**13 + 152816106139549482574731651308944350313632409583616*S**12 + 27000082129229502997895811768475290806090159095808*S**11 + 4778079417527576020862935672554037385139748601856*S**10 + 911729778141311021887458527446008943796719452160*S**9 + 172776267007479476195811624872743180080164896768*S**8 + 28373343111318605750913266317465484364825493504*S**7 + 3670060918925107063420811772052668938962599936*S**6 + 355671601351602016898752420545587589599461376*S**5 + 27318998785562838239319999930372491898257408*S**4 + 1804150998560919878944143025855658211672064*S**3 + 51706789942156758286507263296764662251520*S**2 - 2291567509745466369146712869940831977472*S - 561528124229351302057283342638189117440",
          "-906156328056650860441988228845274636563083629029153046528*S**29 - 1672892886127231088407878610262623975206825094741198110720*S**28 - 1832803928407912674624209700962277227414082715516181413888*S**27 - 1444124947993916315564257114695752984538416112809300459520*S**26 - 913461094698980347811609129886559610605285183900826468352*S**25 - 485458515339743153337215056207413913542385604381324083200*S**24 - 228275209755702365255046004098619357956248781416520744960*S**23 - 97429022674926427116221547799978027356681224946765004800*S**22 - 38158018235662974311378942747289013490799739601084743680*S**21 - 13633246228608205811011943716547784324107405856583188480*S**20 - 4362549191302745319799241205780388894828414664064368640*S**19 - 1227894964906142591602713963906910949594770568789360640*S**18 - 316876543184024263827184116559598889416627298133606400*S**17 - 81345005536518163628690744686690719835211274565713920*S**16 - 22567278212267827179667271368859588314061021284139008*S**15 - 6512606729558839602917389828871624450525658378928128*S**14 - 1722690402931924505364963447177637801126246930710528*S**13 - 383015185563250484823501461134440204727334478020608*S**12 - 71334454405862283313995016461042818755502350008320*S**11 - 11567273489713308306501343043959127841412246142976*S**10 - 1863512422253980303867193071406325098572721160192*S**9 - 319756103981239748157403751818546064149106917376*S**8 - 53723243803157221815657356136734028024699158528*S**7 - 7699780644043211505316375896991653814368993280*S**6 - 852112952864021706637782568135471093415673856*S**5 - 68733895909345129362187671675979997059743744*S**4 - 4215879337443629482704527546673883988885504*S**3 - 208299739178486561539192836340057808830464*S**2 - 3937302855811358480338180542359215800320*S + 88137211913287168044104341151570460672",
          "955938792072703479090216348721499414403900054137827491840*S**28 + 1702564711001480065501872332347579082150545765334022881280*S**27 + 1799122903249852679731893522529050205247388377437993697280*S**26 + 1365531925471753064531600432361728011997824713175691427840*S**25 + 830924502472858546322601112937778058366116736402792120320*S**24 + 424114593110913470692268563754516481352740088921561497600*S**23 + 191128819206148670603111635625694024353491714526486200320*S**22 + 77984244878983828903675022594131637195406014396812492800*S**21 + 29119929502314754993934092253607027078754226525920296960*S**20 + 9893201582786512285742265673996540009602521793382318080*S**19 + 3003474601471453659774053680797314631237776508872294400*S**18 + 800406021115896903398498989461564675213710406325370880*S**17 + 195205285810742853279381669121250602059147104170803200*S**16 + 47235953472056465979685470709306309535129658237911040*S**15 + 12290551808523312579789179740761179947137038534311936*S**14 + 3304890052939172277837862734185180121175331239362560*S**13 + 809922689890683301783214961847730197841904786210816*S**12 + 165929646732906523856192980278932150228904407203840*S**11 + 28313221444323183510285879442187113402971130429440*S**10 + 4177809642727985990661004221401270034552053563392*S**9 + 606398020929339904485126359607976831084438487040*S**8 + 92403421358636357146362807279771834410338353152*S**7 + 13551595469073483751689251572747176120460247040*S**6 + 1660847935745862121070188027743050149931253760*S**5 + 152904235265532160103422552771099523180134400*S**4 + 9855121688059458064137431401709154399682560*S**3 + 452625637388580902731981410926317323419648*S**2 + 14883141016812077147286555160655953920000*S + 140617959136119945726363590798543421440",
          "-908034512534122701600998577252042177146957741511478870016*S**27 - 1558253835605326513340851702610363313960698100760858066944*S**26 - 1585966192706806611258025197673795456394337750308351901696*S**25 - 1157778765462907393955900839445252964020167257722066042880*S**24 - 676610984670343706501992182617682885398570608273391616000*S**23 - 331084152486069478193824377921248520294583579225431736320*S**22 - 142717174089569382084692841843411339327985694142659297280*S**21 - 55552752306019063592674096818761844709615291562490593280*S**20 - 19733443333033899627452293894002429169072015605277655040*S**19 - 6359481309289908969089466837045522742569899376079011840*S**18 - 1826719672933674722260505778568795388730414943426314240*S**17 - 459496735583317183002870968492445694175983347443957760*S**16 - 105528659075142891359692714839824071895278112944947200*S**15 - 23972283954893582456702372237635458858379092636467200*S**14 - 5823308957632161488853253313361710925561554337267712*S**13 - 1451673743144692710369289742387835528395329485406208*S**12 - 327692931927955584242788338538800964248701654532096*S**11 - 61437424147729018515695775383141761238378930503680*S**10 - 9524924913831869394879497586980642378625931280384*S**9 - 1265851025973769020373920583078329514037222572032*S**8 - 163444266158947318964860926381847667839239979008*S**7 - 21770572026835122771662567052376951568690315264*S**6 - 2730516863780992044460875438126075202332786688*S**5 - 278264362586642199754404143514447390806376448*S**4 - 20461472527968920684368410593156501226913792*S**3 - 987913285213971731977124300238882848374784*S**2 - 30205851819416556406396256997367860953088*S - 496104700560402571576218505355198464000",
          "779126917802663256670425851305181656980349050380429033472*S**26 + 1286523748682807465261757450621310774993246854921974710272*S**25 + 1259257750130986632776646766487307032407201923283770408960*S**24 + 882720420154612235675950145586307271541850879077132533760*S**23 + 494551276551911579363500284110267902852116858633663283200*S**22 + 231547684818581519574805402169377470129964575575821516800*S**21 + 95269987100549436475705330395797413279370523339852349440*S**20 + 35297515626126521227690193264559832574715386430561976320*S**19 + 11898198162746123504801758972265322990080550482183454720*S**18 + 3627375484217727713783657311702160600912817658433372160*S**17 + 982841972345662007621813937657356547751385979106099200*S**16 + 232548282129025677612440461274432283073952207937208320*S**15 + 50091995354638396933937862457268899000414611502530560*S**14 + 10632885441046431412215496263335906136362933666447360*S**13 + 2398835197066128085359135307200572634334748961931264*S**12 + 551137102793418181510791854334873804709385954394112*S**11 + 113813701060966192343595903906904258098075940159488*S**10 + 19367757397172821168811118594249292645587272859648*S**9 + 2700789080065832696503877707136476168725523857408*S**8 + 319212158624865261520192122162509167852083216384*S**7 + 36080689481125023341521125070560153925777883136*S**6 + 4114867748247113562523439980490559726880292864*S**5 + 429174264047716816633690524574531915693948928*S**4 + 34919812479163414528631980297256075857494016*S**3 + 1922906883273816168353647907279725924450304*S**2 + 61819615213624043422425930017054159536128*S + 943932869356767387699883031167745654784",
          "-605422940556615277770238800292381541173292637610341040128*S**25 - 960520048093458262304041901314843129972402298008570429440*S**24 - 902681650985293881439921768895664900787193443811107799040*S**23 - 606523251555714106965428409691468972274779511227196375040*S**22 - 325135851654425189531357514669248656423269785824584007680*S**21 - 145345063611503321855472502546601051732576855901025075200*S**20 - 56949483273883303070415655580109385510086317064962703360*S**19 - 20032977169142803622485271621414693677438459870130995200*S**18 - 6390427588529492977530300958104166938631779045102059520*S**17 - 1837447146071466461993875917837270133128278492860907520*S**16 - 468016012060727837305388089790373365331475605026242560*S**15 - 103754874360273202935527592870934223174784199006617600*S**14 - 20866858394695486230766457483374236082611213565952000*S**13 - 4117042888154421380563565956413489551199992713052160*S**12 - 857426883299354133720691542036101456940696881594368*S**11 - 180307066125420430770998847148162556924778938105856*S**10 - 33785432875379149677486446107383077089407374721024*S**9 - 5166581964239509572501651441376465329341916512256*S**8 - 640008450488191229834616533473253499409753178112*S**7 - 66207287152382954073142440231327284760126947328*S**6 - 6415466111267803164239014834686744946047713280*S**5 - 609006051978416231651198948531332827337195520*S**4 - 50714783356146396806982338360018558672437248*S**3 - 3089211879662383872901077277783070567563264*S**2 - 113248752950716535026511918492081052450816*S - 1818223976871295394777233235795710574592",
          "426897799152648116579574178362152502209956576892697968640*S**24 + 649711741608870439142828933845948638513527961738962534400*S**23 + 585209611022682825581258205766603870521529460461708247040*S**22 + 376174392452018247700617548390683872709847338507567104000*S**21 + 192537195013698151523140456225480290193274754112369459200*S**20 + 81987208644336965565623775493659855794831421703245004800*S**19 + 30514408073763137975001083717055290314461928398614691840*S**18 + 10162950186659547389488783972089839933451358915107225600*S**17 + 3058586088896812087740661757812988679976622322163384320*S**16 + 826601761663203795892990754304174851630378394090209280*S**15 + 197158243202583446611430656705965488198136910231633920*S**14 + 40770401956421542092480048225659712852443137384120320*S**13 + 7615992454110369696594313895937078634929486980710400*S**12 + 1388188766184580329222635223922210584085507562536960*S**11 + 265002057732423061570657605489381164983232575307776*S**10 + 50587003718655295993034484351500806577941911699456*S**9 + 8515682154729064778513805104521970843200316768256*S**8 + 1155899439664566682718775483528422693794046017536*S**7 + 125203508554908558288115535032422607271346831360*S**6 + 11102422224832224630138442310709636199964737536*S**5 + 896415336035280433738777645605147732284014592*S**4 + 67991073736514136829646412968108497982980096*S**3 + 4238669627316546339836662188274023680442368*S**2 + 171846547620974600857854527321981184901120*S + 3145798693075459306291997735891140345856",
          "-273562838572155974375927972145662584637274931258510540800*S**23 - 398707858664040561736085643948569676574687312174959820800*S**22 - 343536050351174922499040488479712008966735938039945625600*S**21 - 210814025465406499278531730875115335949243793138515968000*S**20 - 102783784372851379582089929437754044478465668749648199680*S**19 - 41585450768516210494589128060886468591852407186941542400*S**18 - 14660477095056013943302788698315479013165641316255662080*S**17 - 4608672120436862440717796356550346189432326679271833600*S**16 - 1304063747322342620353514470241009140848633201914019840*S**15 - 329979249092970116823061701692181769577997981387325440*S**14 - 73377053330721223589581501101416190966466426699776000*S**13 - 14081494954820252210849552613511712373803399239434240*S**12 - 2428550858537527361075673609392322153571494448332800*S**11 - 406035694582552674739223916622198723230078567710720*S**10 - 70453830119819906149282435124739625112220133752832*S**9 - 12087161605494539371232931637357284215857778524160*S**8 - 1805585487262268311428145803653416752002107441152*S**7 - 214159233323648580788477328054058263796923760640*S**6 - 19868913912467564285512341695725805010388254720*S**5 - 1468006789487194763358779762608667037848829952*S**4 - 94784818111802872982955235269493184077496320*S**3 - 5384768989415080972064486429183166992351232*S**2 - 223415182515897525059512062319838363648000*S - 4522277568973015812048803350578452234240",
          "159483143465616224694434257579427870629874924869983928320*S**22 + 222176198971969108160641824883519401390897101980953477120*S**21 + 182738362681250664574055355267176903173857983979533107200*S**20 + 106807901501567653509270938610141729141721792450595389440*S**19 + 49478808168837128084523548383685896984545544493271613440*S**18 + 18966788064247778909765510534707484444704941588149698560*S**17 + 6313781413172938243729284542051230807624363252918517760*S**16 + 1866899661221140329659423739020475291788001174261596160*S**15 + 494739563661347667599821964198244775470232049119395840*S**14 + 116697726411840930564096182578396452644435746420162560*S**13 + 24070513104721731251542727075749875162933879342366720*S**12 + 4261395290318210329200855937699353452124499303464960*S**11 + 673755680163851272098571135372665448291389679861760*S**10 + 102456600277105701663395981911078104461774055014400*S**9 + 15996001497225137741920278321525857241463577903104*S**8 + 2436048396455344949346386506966434524928384434176*S**7 + 317904017049529024301092174527853006044813852672*S**6 + 32278036547986693447088213340689638877623746560*S**5 + 2493628993670600380782022284451667440931176448*S**4 + 147338665430921799367318422938935863174758400*S**3 + 7130144321484714815218235836723710776049664*S**2 + 269664765515642644951586982909576015249408*S + 5585379562897438126487801557995959091200",
          "-84638551989321565013577838050864533863198895992744181760*S**21 - 112471717137243502700163043333863735764754819113287680000*S**20 - 88102964763946457641074210914242990070438222429348167680*S**19 - 48922290622000321448004463750238224731399060259633889280*S**18 - 21472732924234227033463152443787422920410117330519982080*S**17 - 7774184946848225883491577671773394513391956591326003200*S**16 - 2435109384125090731313591029905507152204039450190151680*S**15 - 674605769104093260167147781569179412558311940916510720*S**14 - 166691562947213392838188083704891623580542280474296320*S**13 - 36466588918401094899660213185643124639841186847129600*S**12 - 6935931570679691052596750562924285126134457717227520*S**11 - 1124913475059969638354704136121836307974474422026240*S**10 - 161688735262353673405108337952683034418461110435840*S**9 - 22136257536396441345436924328855650371436690800640*S**8 - 3070924822238700731829731616946912169264548937728*S**7 - 408674764321948293088663454390921933727647924224*S**6 - 45644688934025425343955233903901490563866689536*S**5 - 3857329705843263849820152640030908467921289216*S**4 - 238204808863018458535324781428805392511533056*S**3 - 10549829136823138542724251052268161083637760*S**2 - 340037419192117356474596782499027226722304*S - 6420589655134348689323499593085143220224",
          "40898806231724910072786561212314085732638116041195520000*S**20 + 51724625871705682201994333523011374459502770462937579520*S**19 + 38490965800872090667463459279831327626315702138432389120*S**18 + 20248666831931180452787457668153248694086825322395729920*S**17 + 8394179878870800821766619693661671534937999454869913600*S**16 + 2860300836008616590558330549136258288699176127352012800*S**15 + 839707276401512406260893821569311809157766425671106560*S**14 + 216980790174665972491859789546742996893659455868108800*S**13 + 49737102015054441317034839110544604674312760113233920*S**12 + 10032258778655398661151432463778787437138826756096000*S**11 + 1747360760134393926413538286500246766772778927390720*S**10 + 257475766839139320918828581017703516502756635443200*S**9 + 33304615202226646843067964342342391514268906291200*S**8 + 4053716686347322829591838334517955124553779773440*S**7 + 491847886172807127669200241056011746224411508736*S**6 + 56032070745447079564199362564673148709830131712*S**5 + 5207822594691079169745707074712634671883091968*S**4 + 351670185451066638757726975840798287050309632*S**3 + 16273820154543821670042553457349093169823744*S**2 + 480120386876055226342695002039491724574720*S + 7728123163457212647149926874977891516416",
          "-17991174216245454678954550790612651985914007117543505920*S**19 - 21601087239992889633209188655543877150723460789016985600*S**18 - 15227655961393448405175666185654571569728536077842513920*S**17 - 7565423134950777997046347677234707653086386295354163200*S**16 - 2951824228110972895365161727316390076956302898228101120*S**15 - 942906852652985506808545606482149481862981728652492800*S**14 - 258278310853823651007454584617355460748958998609264640*S**13 - 61932372382088538184565168279674426771160438931456000*S**12 - 13091932032637397288003729278862721807686903865016320*S**11 - 2417963819586085333830861035181036329107689874391040*S**10 - 382487159262616764186793754979569680816385430650880*S**9 - 50692125437059318356000555105129995942886459310080*S**8 - 5827513856090595762701097816257405380031047270400*S**7 - 620656344213740196651909156532638955742680842240*S**6 - 64512709294622006767987539896028528246859497472*S**5 - 6116893665209173753561962846482687059602440192*S**4 - 454220301038963184534879896635022800576315392*S**3 - 22978682592461545582360527774017076689108992*S**2 - 708265728167356267213262209527502036008960*S - 10437399714696852746580326131293298360320",
          "7200362413330963211069729551847959050241153596338995200*S**18 + 8184641411156516073771333083688224197872249009183129600*S**17 + 5448753166314851566350955284400670827002785612326502400*S**16 + 2547641568937924851004576640404716375978445214475878400*S**15 + 931860889418708759822077922823295458016215896351047680*S**14 + 277791469905161268513721624825411241340715466647142400*S**13 + 70632509838463256480329133969431216219140234128916480*S**12 + 15623897444612672134130491517724347658433720221696000*S**11 + 3024711078950542430838657365964923168405125217648640*S**10 + 507306448068612266918392518160382474429941111848960*S**9 + 72155300795067090314554108622712797570337551155200*S**8 + 8494961507260820404551734203499662853818558709760*S**7 + 854283585909537418011484056697010105524158464000*S**6 + 77977402235463164083068740931081926783512084480*S**5 + 6750013290116956944053122778797031582485970944*S**4 + 511396131531153940587152982732084448801587200*S**3 + 28445721728131567452226853837120186565525504*S**2 + 958354910057288665802795246961939185664000*S + 14755536003486588900276296031822959083520",
          "-2619085251570085143606826586780231743319119682938601472*S**17 - 2809867636478008544642085816309537544935030573320110080*S**16 - 1760372643075010923046555821911879409850680367242018816*S**15 - 771562364371638797037500740830582963164106592597573632*S**14 - 263381293969861235093083679364251813626731811678715904*S**13 - 72895435460258890468582726624695519600555657881714688*S**12 - 17102537297182097824168837473483043102869572806508544*S**11 - 3465529876037705773456504040016814297146685007069184*S**10 - 609363083263725432336676087613185967871101824401408*S**9 - 91887039178945909600023755408060632484886783983616*S**8 - 11606454830859770726503430125390684496340398899200*S**7 - 1194860244348019103167427413221392129671028539392*S**6 - 102958768406493036558692098286889289264633217024*S**5 - 7829425427254294357163284206573846722615705600*S**4 - 541799546451654929769385705333078528507248640*S**3 - 30750003466595142286266655703185669721423872*S**2 - 1138967927389190066465011359433432693211136*S - 19167098201145773316055904939238783713280",
          "864574657377848782966795635787550013826163253329264640*S**16 + 872425237859884588361622735676034002650071906408988672*S**15 + 512336271158402321837754887939421154303868928905969664*S**14 + 209554205441786933831629538001930544071749898709499904*S**13 + 66415638753753750427659635935489253120985251916546048*S**12 + 16964292569058955186756921769706238984315391390515200*S**11 + 3646947091678387888393463635489769323837294538391552*S**10 + 671358524069650037709516378609148850680550091915264*S**9 + 106148849546618232454204279864951951028273150951424*S**8 + 14213640539397320914153380013004199661256822489088*S**7 + 1569530512554409253899525295888987683043219079168*S**6 + 138404628414446240616758424858497466439462551552*S**5 + 9934147387403987438257430466718104543354159104*S**4 + 604093658733803170243891768755833229639942144*S**3 + 31326879322427500725005760052106538420011008*S**2 + 1183966202075311354299438233569845043003392*S + 21903229372869039739711756912181397946368",
          "-258496366773299137292332662422528593377799083380441088*S**15 - 244384414876764102272875937086505514755136390111952896*S**14 - 133924709024428560427248738437455714045226674831753216*S**13 - 50855696745601878781506050045140752550029040073834496*S**12 - 14875681430112031578455793262824545224234310689619968*S**11 - 3482137267658890299023305191407543895391854185676800*S**10 - 680228079511157763772671905634167725644187353219072*S**9 - 112622789538897276742980659692413026674848280084480*S**8 - 15814409303531916253735979298295978718244900962304*S**7 - 1851101263781268795025112051777379870442998726656*S**6 - 175052914729592874516993976850298427443800702976*S**5 - 12855011883199817704370561390823489907405619200*S**4 - 737768469502831850412629241234279231431639040*S**3 - 33628582901271767444289740396202580072464384*S**2 - 1161536515293349474285164334803911826210816*S - 21925300038431691746285893214256389685248",
          "69824118536218314935107410596144432787181825746272256*S**14 + 61572492067469068599450147104630473861813366056550400*S**13 + 31325608393411455817356465702529132608783786071556096*S**12 + 10977992171413613493648864388550884423085248238059520*S**11 + 2942915697770529211576555952095241362420310277619712*S**10 + 626075365650821809801442448240108775509560404213760*S**9 + 110019860945343111241293410453149771100934916538368*S**8 + 16180421102400005486184593454185649933568264110080*S**7 + 1986319911004403690589347598920131572023378837504*S**6 + 199100700502335015224564951416742230824121794560*S**5 + 15676970980599870252399370612654648648771043328*S**4 + 920347538167359591718380432478228064929579008*S**3 + 39591408082175902792350701863161084950609920*S**2 + 1202231962236976460067216480792763982413824*S + 20741723487381240612235077407212711182336",
          "-16985515053094915475710385408173923823948514774220800*S**13 - 13899649095094750718244314462355360373764936632893440*S**12 - 6526066601811992509498676735571346338820760849612800*S**11 - 2095932648355596745925118369371039936566223374909440*S**10 - 510653959335753615781679116557982443395531403165696*S**9 - 97739678179274672694341689463094030644016347873280*S**8 - 15259553828192160688523151587595089308212250279936*S**7 - 1962290460285652415022463444644612422311272775680*S**6 - 206303339765311470741472804219653317631900909568*S**5 - 17216912895381239608236538513760079110530400256*S**4 - 1083616201209195462661895742391035672699863040*S**3 - 47677747749802805720041485433745012210794496*S**2 - 1366395058281113336784799935131842542305280*S - 20728137279947870001158904841254551420928",
          "3706573092025266858198483856628096099670649768771584*S**12 + 2798123974654865512448847178569985336306760792670208*S**11 + 1203953660174720486802076085480110913889844915601408*S**10 + 351413379818318282552633252391651358944831547113472*S**9 + 77033283180426063760253262666631867287630235303936*S**8 + 13100972286097294212343576688401753008245171027968*S**7 + 1788739726323469970505850643937943922157226557440*S**6 + 197020500850228017579307093468987745588215808000*S**5 + 17246812354462102370180235569751772862982651904*S**4 + 1150449322100627002535816102737116296065843200*S**3 + 54262369798875222096133325974143445896265728*S**2 + 1590484337345864775900022174723260899393536*S + 22773250971351888946413332252197375705088",
          "-722096509588352390309379917050318796466260849721344*S**11 - 499384480474757177720292531856387301268788657258496*S**10 - 195279025639744246025624620592701702681423620603904*S**9 - 51282175192021389093139043037665262457968503291904*S**8 - 9989031696849409798504755965995924787015809236992*S**7 - 1485835094782155471575928820575673239282426839040*S**6 - 173787163508219164740665162725067705500313845760*S**5 - 15939877964187781359366807508154119533868613632*S**4 - 1115354682791797684386145325900887057741381632*S**3 - 55752586828023908890204514226134839164141568*S**2 - 1751714505422030534762986948433525065383936*S - 25652973182997818966129389914891304828928",
          "124846120118689294430073132964096825317197164314624*S**10 + 78443776361746581444515255304206659150777738592256*S**9 + 27598066982271292308971004417975191316734165385216*S**8 + 6439930851016659764486767728171879280974690779136*S**7 + 1097177124245020659141625935480126061934895169536*S**6 + 139820821429087435663713719134658391853875855360*S**5 + 13619885193803818410568777631370709581311246336*S**4 + 998641064563452457264998805642412558804582400*S**3 + 52365320469492205323667018332602500489674752*S**2 + 1743607153152864426907911123450033063591936*S + 27370539147219227105671671069273829146624",
          "-19016673057393110653215819467686462824430966931456*S**9 - 10747289588557050935044540842588273237994210590720*S**8 - 3359776126008005110370816946588433079320115675136*S**7 - 685724308603025158840817565199944985365845114880*S**6 - 100094451952360235753236301133264614737699667968*S**5 - 10624271055747135387303486798492671770970030080*S**4 - 827393047282930529856702463438735502877917184*S**3 - 45465494681640471125227452132919580955770880*S**2 - 1588086525039562113869704437063688191475712*S - 26418290199285824650119865506818682781696",
          "2528774020836953161186950786491358408939814256640*S**8 + 1269586424601730278638349035551727430369332428800*S**7 + 347145889750168745103491124914396982878593351680*S**6 + 60704012267069891938831935452314577861250908160*S**5 + 7380562609613790574011216005323184814096908288*S**4 + 626360566185501258208035882863786771443875840*S**3 + 36559878623935401158827074100906051447554048*S**2 + 1338289829160975024732629034177994508206080*S + 23354213603522972262789771133289532227584",
          "-290191182766109777974479779554680555512990269440*S**7 - 127405024188535181098329231438452521713184800768*S**6 - 29847388728798964540171328209121654184949579776*S**5 - 4347380872954815151418664524114171743224987648*S**4 - 422633277753503396465846759364049532356657152*S**3 - 26884139618314952198087739082850079596347392*S**2 - 1045385734755048371182902463501812602241024*S - 19118426130871071781894700488257064402944",
          "28312227597452262466295384764100560380707733504*S**6 + 10648123949931516636101733403823643306347200512*S**5 + 2077853258485595632301559426145575556534501376*S**4 + 241995681264661097106664239576489741061718016*S**3 + 17634364291898325612370703895327309041762304*S**2 + 747338813747943687891729674366499285893120*S + 14519246316042338488651423104191841697792",
          "-2302297070255463056454428844069976931102097408*S**5 - 721147213006178766693816633303195425034993664*S**4 - 112524020134569684573065587201800035540926464*S**3 - 9823465435561036160978142123171085658619904*S**2 - 476937472558094621410385090709187341582336*S - 10099173158755995782320671275222963322880",
          "151820465896037635093435080695409563165261824*S**4 + 38021450267911059215080161761388621107036160*S**3 + 4447203422409576175637758896808189969301504*S**2 + 258681060259702478025809892001157857935360*S + 6275493059974929229084014351436675547136",
          "-7799271849827909582580546002336127406571520*S**3 - 1464064883677337739051169248475182729789440*S**2 - 114100931158177178530062798054464778403840*S - 3316423849483365102894998615399459717120",
          "292812976735467547810233849695036545957888*S**2 + 36622889739866002130245692124844053757952*S + 1426261639477214731625784975680809730048",
          "-7145929705339707732730866756067132440576*S - 446620606583731733295679172254195777536",
          "85070591730234615865843651857942052864"
        ]
      }
    }
  }
}

==> supplementary_material/S1_H1_coefficient_data.txt <==
H1 COEFFICIENT DATA
Notation: S=sqrt(n), T=edge parameter. Each record gives D*P(T,S)=sum C_j(S)T^j with C_j listed in ascending T-degree. D>0.

Q_n(z) with n=S^2:
  S**2*z**10 - S**2 + z**13 + z**11*(S**2 - 1) - z**9*(S**2 - 1) + z**7*(2*S**2 - 2) - z**5*(S**2 - 1) + z**3 + z**2*(S**2 - 1) + 1

Phi_n(z) with n=S^2:
  -z**11 - z**9*(S**2 - 1) - z**8*(S**2 - 1) + z**7*(S**2 - 1) + z**6*(S**2 - 1) + z**5*(S**2 - 3) - z**4*(S**2 - 1) + z**2*(2*S**2 - 3)


====================================================================================================
H1_edge_polynomials
====================================================================================================

EDGE bottom
  sigma(T,S) = T + i*(S)
  domain: T in [1/4,1/2]
  POLYNOMIAL Re_Q: degree_T=13, D=1
    C[0] = -S**12 - S**4 + 1
    C[1] = 2*S**12 + 2*S**10 - 5*S**8 + 9*S**6 + 5*S**4 - 3*S**2
    C[2] = 45*S**10 + S**2 - 1
    C[3] = -121*S**10 - 81*S**8 - 14*S**6 - 60*S**4 - 10*S**2 + 1
    C[4] = -210*S**8
    C[5] = 825*S**8 + 336*S**6 + 84*S**4 + 41*S**2 + 1
    C[6] = 210*S**6
    C[7] = -1386*S**6 - 294*S**4 - 34*S**2 - 2
    C[8] = -45*S**4
    C[9] = 660*S**4 + 54*S**2 + 1
    C[10] = S**2
    C[11] = -77*S**2 - 1
    C[12] = 0
    C[13] = 1
  POLYNOMIAL Im_Q: degree_T=12, D=1
    C[0] = -S**9 + S**7 + S**5 - S**3
    C[1] = 10*S**11 + 2*S**3 - 2*S
    C[2] = -23*S**11 - 19*S**9 + 6*S**7 - 32*S**5 - 10*S**3 + 3*S
    C[3] = -120*S**9
    C[4] = 385*S**9 + 204*S**7 + 56*S**5 + 65*S**3 + 5*S
    C[5] = 252*S**7
    C[6] = -1254*S**7 - 378*S**5 - 70*S**3 - 14*S
    C[7] = -120*S**5
    C[8] = 1122*S**5 + 156*S**3 + 9*S
    C[9] = 10*S**3
    C[10] = -275*S**3 - 11*S
    C[11] = 0
    C[12] = 13*S

EDGE right
  sigma(T,S) = 1/2 + i*(T)
  domain: T in [S,S+1/8]
  POLYNOMIAL Re_Q: degree_T=12, D=8192
    C[0] = 7309 - 6276*S**2
    C[1] = 0
    C[2] = -8720*S**2 - 5320
    C[3] = 0
    C[4] = 66944*S**2 - 28624
    C[5] = 0
    C[6] = -197120*S**2 - 20224
    C[7] = 0
    C[8] = 224256*S**2 + 197376
    C[9] = 0
    C[10] = -53248*S**2 - 247808
    C[11] = 0
    C[12] = 53248
  POLYNOMIAL Im_Q: degree_T=13, D=4096
    C[0] = 0
    C[1] = 3692*S**2 - 527
    C[2] = 0
    C[3] = -8784*S**2 - 296
    C[4] = 0
    C[5] = 68480*S**2 - 15632
    C[6] = 0
    C[7] = -117248*S**2 - 54016
    C[8] = 0
    C[9] = 72704*S**2 + 130816
    C[10] = 0
    C[11] = -4096*S**2 - 75776
    C[12] = 0
    C[13] = 4096

EDGE top
  sigma(T,S) = 3/4 - T + i*(S + 1/8)
  domain: T in [1/4,1/2]
  POLYNOMIAL Re_Q: degree_T=13, D=274877906944
    C[0] = 137438953472*S**12 + 841813590016*S**11 - 5685462958080*S**10 - 13830331564032*S**9 + 14198205579264*S**8 + 30967175577600*S**7 - 162704916480*S**6 - 13662344970240*S**5 - 5469586948096*S**4 - 115785931776*S**3 + 215249861440*S**2 + 58804802080*S + 246672594191
    C[1] = -549755813888*S**12 - 1580547964928*S**11 + 35463544963072*S**10 + 68605660102656*S**9 - 172051356712960*S**8 - 268016730243072*S**7 + 104647920451584*S**6 + 188651378049024*S**5 + 15912279408640*S**4 - 22488671121408*S**3 - 7941083505408*S**2 - 813619356032*S - 24636445012
    C[2] = -62466004353024*S**10 - 106686987632640*S**9 + 637474078457856*S**8 + 852500542390272*S**7 - 801494148317184*S**6 - 964118722904064*S**5 + 109761924169728*S**4 + 199926221635584*S**3 + 27493090963456*S**2 - 1357760010240*S - 361304056192
    C[3] = 33260226740224*S**10 + 52913997086720*S**9 - 1044733614882816*S**8 - 1282807947067392*S**7 + 2571440809312256*S**6 + 2562864833363968*S**5 - 857425041162240*S**4 - 805303607099392*S**3 - 10151534510080*S**2 + 28228698202112*S + 2516118488576
    C[4] = 792679164149760*S**8 + 926166747709440*S**7 - 4336768065208320*S**6 - 3893913987317760*S**5 + 2702869895577600*S**4 + 1939691242782720*S**3 - 169384896626688*S**2 - 113527990517760*S - 4404700803072
    C[5] = -226774273228800*S**8 - 258522671480832*S**7 + 4023207535312896*S**6 + 3401588328628224*S**5 - 4859928904728576*S**4 - 2999886110785536*S**3 + 625850170998784*S**2 + 264279526735872*S + 581692964864
    C[6] = -1942424729419776*S**6 - 1590306130624512*S**5 + 5279614318411776*S**4 + 2982072029282304*S**3 - 1236511185960960*S**2 - 416466251808768*S + 12087299407872
    C[7] = 380980779024384*S**6 + 308413011591168*S**5 - 3416663663837184*S**4 - 1834255978070016*S**3 + 1547720590360576*S**2 + 455311563423744*S - 30863295250432
    C[8] = 1212211569623040*S**4 + 634710267002880*S**3 - 1243589526945792*S**2 - 337238147727360*S + 45270851125248
    C[9] = -181419418583040*S**4 - 94489280512000*S**3 + 619716536172544*S**2 + 160513665269760*S - 43876513480704
    C[10] = -174341312479232*S**2 - 44220983279616*S + 28134183272448
    C[11] = 21165598834688*S**2 + 5360119185408*S - 11450382811136
    C[12] = 2680059592704
    C[13] = -274877906944
  POLYNOMIAL Im_Q: degree_T=12, D=549755813888
    C[0] = 137438953472*S**12 - 2791728742400*S**11 - 9125731762176*S**10 + 24085237071872*S**9 + 51396279795712*S**8 - 17168531980288*S**7 - 50279101235200*S**6 - 9832595652608*S**5 + 8374322020352*S**4 + 5817693056512*S**3 + 976891670592*S**2 + 49272890024*S + 94018553
    C[1] = 13469017440256*S**11 + 31233002176512*S**10 - 203504140419072*S**9 - 343508263108608*S**8 + 351461871452160*S**7 + 547652471095296*S**6 - 49650836963328*S**5 - 172796462235648*S**4 - 39497151004672*S**3 + 1578774816768*S**2 + 1445216224768*S + 117609604160
    C[2] = -12644383719424*S**11 - 24945170055168*S**10 + 535616781549568*S**9 + 801266951258112*S**8 - 1822085382930432*S**7 - 2250706778062848*S**6 + 850677815312384*S**5 + 1094513187618816*S**4 + 37641488465920*S**3 - 78946067525632*S**2 - 15096710931456*S - 813619356032
    C[3] = -568997267374080*S**9 - 792679164149760*S**8 + 4237947310178304*S**7 + 4640271929180160*S**6 - 3827429504188416*S**5 - 3594102453043200*S**4 + 388095220383744*S**3 + 436025455804416*S**2 + 35237606424576*S - 905173340160
    C[4] = 211655988346880*S**9 + 283467841536000*S**8 - 5023514008485888*S**7 - 5133183850905600*S**6 + 8828508751003648*S**5 + 7031478194012160*S**4 - 1937640374927360*S**3 - 1283583559335936*S**2 - 5816929648640*S + 14114349101056
    C[5] = 2963733592670208*S**7 + 2913637094129664*S**6 - 11665371694104576*S**5 - 8449764039327744*S**4 + 4697463579475968*S**3 + 2441741504348160*S**2 - 145047592894464*S - 45411196207104
    C[6] = -689393790615552*S**7 - 666716363292672*S**6 + 8890994619580416*S**5 + 6098217905160192*S**4 - 6925579735531520*S**3 - 3124749332905984*S**2 + 432086133506048*S + 88093175578624
    C[7] = -3634985441427456*S**5 - 2424423139246080*S**4 + 6393024460357632*S**3 + 2650624034340864*S**2 - 724333618003968*S - 118990357659648
    C[8] = 616826023182336*S**5 + 408193691811840*S**4 - 3597644995756032*S**3 - 1421645986136064*S**2 + 789777242652672*S + 113827890855936
    C[9] = 1128373808005120*S**3 + 435853281198080*S**2 - 562683665448960*S - 74941810606080
    C[10] = -151182848819200*S**3 - 58205396795392*S**2 + 251908421844992*S + 32102733053952
    C[11] = -64321430224896*S - 8040178778112
    C[12] = 7146825580544*S + 893353197568

EDGE left
  sigma(T,S) = 1/4 + i*(2*S - T + 1/8)
  domain: T in [S,S+1/8]
  POLYNOMIAL Re_Q: degree_T=12, D=274877906944
    C[0] = 2603643534573568*S**12 + 2084674046263296*S**11 + 495055110406144*S**10 - 26250840113152*S**9 - 32111322988544*S**8 + 1215207309312*S**7 + 46119736311808*S**6 + 16990200659968*S**5 + 2821524963328*S**4 + 386235099136*S**3 - 78473064640*S**2 + 19628068544*S + 262819317701
    C[1] = -16677392370106368*S**11 - 12125414231113728*S**10 - 2439816302034944*S**9 + 197705934569472*S**8 + 88383984500736*S**7 - 24304548839424*S**6 - 142616150671360*S**5 - 42989868023808*S**4 - 6649428393984*S**3 - 702009750528*S**2 - 183272555008*S - 9814034272
    C[2] = 48501656924454912*S**10 + 31797876275281920*S**9 + 5418668179587072*S**8 - 534671888744448*S**7 - 94580011696128*S**6 + 61520977330176*S**5 + 182527130075136*S**4 + 43375642804224*S**3 + 5490260529152*S**2 + 381669150720*S + 45818138752
    C[3] = -84794336734085120*S**9 - 49675935342919680*S**8 - 7142152656125952*S**7 + 763043889807360*S**6 + 44503377379328*S**5 - 67976917155840*S**4 - 123813224251392*S**3 - 21816412995584*S**2 - 1913951715328*S - 63611525120
    C[4] = 99351870685839360*S**8 + 51407666156666880*S**7 + 6187329886617600*S**6 - 659320429608960*S**5 - 2776293703680*S**4 + 40254497095680*S**3 + 46962076811264*S**2 + 5470177198080*S + 239243964416
    C[5] = -82252265850667008*S**7 - 37024404797915136*S**6 - 3681371088224256*S**5 + 364475219705856*S**4 - 6400977666048*S**3 - 13329556832256*S**2 - 9445627133952*S - 547017719808
    C[6] = 49365873063886848*S**6 + 18945135102394368*S**5 + 1523562338844672*S**4 - 130195491127296*S**3 + 2852160274432*S**2 + 2326026780672*S + 787135594496
    C[7] = -21651582974164992*S**5 - 6889814737551360*S**4 - 433087322259456*S**3 + 29142426845184*S**2 - 496874029056*S - 166144770048
    C[8] = 6889814737551360*S**4 + 1745646507786240*S**3 + 80926847533056*S**2 - 3720515420160*S + 31054626816
    C[9] = -1551685784698880*S**3 - 293518065008640*S**2 - 8976481648640*S + 206695301120
    C[10] = 234814452006912*S**2 + 29480655519744*S + 448824082432
    C[11] = -21440476741632*S - 1340029796352
    C[12] = 893353197568
  POLYNOMIAL Im_Q: degree_T=13, D=549755813888
    C[0] = 3377699720527872*S**13 + 2885118511284224*S**12 - 1842781488152576*S**11 - 1948609482326016*S**10 - 803433762258944*S**9 - 175649130020864*S**8 + 48261071110144*S**7 + 25863680688128*S**6 - 15398697435136*S**5 - 6001394630656*S**4 - 6290864790528*S**3 - 1147715646272*S**2 - 397967685296*S - 21850014023
    C[1] = -23080948090273792*S**12 - 18084767253659648*S**11 + 11283188324237312*S**10 + 10479445324333056*S**9 + 3600161846591488*S**8 + 640888577458176*S**7 - 156851735887872*S**6 - 70976935034880*S**5 + 41012330627072*S**4 + 12361641738240*S**3 + 9988827319808*S**2 + 1181375216128*S + 198983842648
    C[2] = 72339069014638592*S**11 + 51668250412449792*S**10 - 30790723624239104*S**9 - 25051547805155328*S**8 - 7173566046928896*S**7 - 1028993096613888*S**6 + 220200087584768*S**5 + 82107061764096*S**4 - 42899020906496*S**3 - 9450657542144*S**2 - 5132546193408*S - 295343804032
    C[3] = -137782001099866112*S**10 - 89016461384744960*S**9 + 49629755854553088*S**8 + 35120325536514048*S**7 + 8342402741829632*S**6 + 951858168332288*S**5 - 173448395489280*S**4 - 51430987661312*S**3 + 22078407213056*S**2 + 3180123553792*S + 855424365568
    C[4] = 178032922769489920*S**9 + 103046229755166720*S**8 - 52642967470473216*S**7 - 32018981191680000*S**6 - 6240078527463424*S**5 - 556343891066880*S**4 + 82954818682880*S**3 + 18459856994304*S**2 - 5598213898240*S - 397515444224
    C[5] = -164873967608266752*S**8 - 84468881292263424*S**7 + 38658004198883328*S**6 + 19855736888623104*S**5 + 3113349852168192*S**4 + 210967317184512*S**3 - 24132569792512*S**2 - 3609295060992*S + 559821389824
    C[6] = 112625175056351232*S**7 + 50289462831218688*S**6 - 20082305003421696*S**5 - 8488006428131328*S**4 - 1036110931165184*S**3 - 50813456089088*S**2 + 3959271981056*S + 300774588416
    C[7] = -57473671807107072*S**6 - 21915465764831232*S**5 + 7387481188073472*S**4 + 2471169563295744*S**3 + 221784863408128*S**2 + 7121324212224*S - 282805141504
    C[8] = 21915465764831232*S**5 + 6939292760801280*S**4 - 1887225809731584*S**3 - 469097401810944*S**2 - 27708176203776*S - 445082763264
    C[9] = -6168260231823360*S**4 - 1557183342837760*S**3 + 319021580812288*S**2 + 52441550684160*S + 1539343122432
    C[10] = 1245746674270208*S**3 + 235089329913856*S**2 - 32126355374080*S - 2622077534208
    C[11] = -170974058119168*S**2 - 21440476741632*S + 1460288880640
    C[12] = 14293651161088*S + 893353197568
    C[13] = -549755813888

====================================================================================================
H1_rouche_margin_polynomials
====================================================================================================

EDGE bottom
  sigma(T,S) = T + i*(S)
  domain: T in [1/4,1/2]
  POLYNOMIAL H: degree_T=42, D=1
    C[0] = 4*S**40 + 4*S**34 - 4*S**30 + 8*S**28 - 4*S**26 - 4*S**24 + 4*S**22 - 9*S**20 + 4*S**16 - 6*S**14 + 18*S**12 - 9*S**10 - S**8 + 6*S**6 - 9*S**4
    C[1] = -16*S**40 - 16*S**38 - 40*S**36 + 8*S**34 + 24*S**32 - 72*S**30 + 40*S**28 - 24*S**26 - 80*S**24 + 64*S**22 + 60*S**20 - 20*S**18 - 8*S**16 + 30*S**14 - 12*S**12 - 78*S**8 + 54*S**6
    C[2] = 16*S**40 + 104*S**38 + 120*S**36 + 32*S**34 - 28*S**32 - 200*S**30 - 84*S**28 + 496*S**26 + 52*S**24 - 40*S**22 + 16*S**20 - 56*S**18 + 22*S**16 - 10*S**12 - 54*S**10 - 9*S**8 + 22*S**6 + 18*S**4 - 18*S**2
    C[3] = -280*S**38 - 280*S**36 - 568*S**34 + 264*S**32 + 928*S**30 + 248*S**28 - 192*S**26 - 856*S**24 - 352*S**22 + 168*S**20 + 374*S**18 - 178*S**16 - 90*S**14 - 42*S**12 + 162*S**10 + 62*S**8 - 66*S**6 + 90*S**4
    C[4] = 308*S**38 + 1132*S**36 + 1540*S**34 + 24*S**32 - 488*S**30 - 2656*S**28 + 968*S**26 + 1992*S**24 + 824*S**22 - 172*S**20 - 17*S**18 - 106*S**16 + 75*S**14 + 15*S**12 - 189*S**10 + 11*S**8 - 94*S**6 + 40*S**4 + 18*S**2 - 9
    C[5] = -2304*S**36 - 2312*S**34 - 3712*S**32 + 2712*S**30 + 5160*S**28 - 184*S**26 + 1120*S**24 - 3848*S**22 + 168*S**20 - 624*S**18 + 832*S**16 - 652*S**14 - 232*S**12 + 330*S**10 - 180*S**8 - 20*S**6 + 102*S**4 + 18*S**2
    C[6] = 2812*S**36 + 7200*S**34 + 8716*S**32 - 2096*S**30 - 2200*S**28 - 15576*S**26 + 7384*S**24 + 416*S**22 + 4488*S**20 - 400*S**18 - 229*S**16 + 76*S**14 + 25*S**12 + 230*S**10 - 449*S**8 + 240*S**6 - 198*S**4 + 10*S**2 + 6
    C[7] = -11832*S**34 - 11968*S**32 - 14720*S**30 + 14856*S**28 + 8016*S**26 - 6296*S**24 + 12768*S**22 - 4632*S**20 + 4048*S**18 - 3384*S**16 + 392*S**14 - 1284*S**12 - 190*S**10 + 746*S**8 - 676*S**6 - 224*S**4 + 90*S**2 - 18
    C[8] = 16188*S**34 + 30600*S**32 + 27552*S**30 - 14736*S**28 - 4184*S**26 - 52560*S**24 + 15508*S**22 - 12248*S**20 + 13860*S**18 - 480*S**16 - 620*S**14 + 686*S**12 - 241*S**10 + 629*S**8 - 344*S**6 + 132*S**4 - 105*S**2 - 7
    C[9] = -42432*S**32 - 43520*S**30 - 39200*S**28 + 51896*S**26 - 17128*S**24 + 2424*S**22 + 30584*S**20 + 7216*S**18 + 10520*S**16 - 5568*S**14 - 1736*S**12 - 1460*S**10 + 36*S**8 + 162*S**6 - 108*S**4 - 140*S**2
    C[10] = 65892*S**32 + 93024*S**30 + 47360*S**28 - 48176*S**26 - 520*S**24 - 110600*S**22 - 348*S**20 - 31408*S**18 + 27852*S**16 - 48*S**14 - 868*S**12 + 1372*S**10 - 495*S**8 + 740*S**6 - 76*S**4 - 34*S**2 - 1
    C[11] = -112608*S**30 - 118048*S**28 - 72800*S**26 + 125736*S**24 - 92416*S**22 + 84344*S**20 + 13600*S**18 + 26176*S**16 + 11392*S**14 - 2352*S**12 - 4060*S**10 - 920*S**8 + 106*S**6 - 198*S**4 + 210*S**2 + 2
    C[12] = 201552*S**30 + 209712*S**28 + 14000*S**26 - 84656*S**24 + 13624*S**22 - 143296*S**20 - 53776*S**18 - 38680*S**16 + 38544*S**14 + 840*S**12 - 686*S**10 + 1484*S**8 - 463*S**6 + 409*S**4 + 11*S**2 - 9
    C[13] = -228480*S**28 - 247520*S**26 - 93184*S**24 + 220792*S**22 - 170264*S**20 + 213064*S**18 - 50352*S**16 + 26864*S**14 + 1232*S**12 + 4704*S**10 - 4256*S**8 - 228*S**6 + 16*S**4 - 10*S**2 - 4
    C[14] = 480624*S**28 + 355776*S**26 - 152880*S**24 - 52208*S**22 + 26312*S**20 - 92632*S**18 - 96352*S**16 - 31808*S**14 + 37488*S**12 + 1536*S**10 - 262*S**8 + 964*S**6 - 245*S**4 + 86*S**2 + 7
    C[15] = -360672*S**26 - 410176*S**24 - 73216*S**22 + 287144*S**20 - 159120*S**18 + 218280*S**16 - 81984*S**14 + 5968*S**12 - 11168*S**10 + 8016*S**8 - 2488*S**6 + 68*S**4 - 18*S**2 + 6
    C[16] = 914736*S**26 + 450840*S**24 - 464672*S**22 + 121264*S**20 + 11440*S**18 + 25488*S**16 - 69788*S**14 - 27112*S**12 + 25476*S**10 + 1500*S**8 + 16*S**6 + 371*S**4 - 75*S**2 - 1
    C[17] = -445536*S**24 - 544544*S**22 - 11440*S**20 + 277992*S**18 - 56568*S**16 + 41064*S**14 - 29928*S**12 - 8248*S**10 - 13792*S**8 + 5376*S**6 - 788*S**4 + 56*S**2 - 4
    C[18] = 1410864*S**24 + 406640*S**22 - 784784*S**20 + 391248*S**18 - 36608*S**16 + 113640*S**14 + 436*S**12 - 26736*S**10 + 11660*S**8 + 920*S**6 + 60*S**4 + 76*S**2 - 11
    C[19] = -427856*S**22 - 583440*S**20 + 57200*S**18 + 197912*S**16 + 32544*S**14 - 122712*S**12 + 31360*S**10 - 4184*S**8 - 7840*S**6 + 1672*S**4 - 106*S**2 + 10
    C[20] = 1780376*S**22 + 213928*S**20 - 909480*S**18 + 585728*S**16 - 83512*S**14 + 107680*S**12 + 41992*S**10 - 20136*S**8 + 3256*S**6 + 356*S**4 + 23*S**2 + 6
    C[21] = -311168*S**20 - 505648*S**18 + 91520*S**16 + 99528*S**14 + 43576*S**12 - 123112*S**10 + 33600*S**8 + 2200*S**6 - 2168*S**4 + 144*S**2
    C[22] = 1847560*S**20 - 28288*S**18 - 760760*S**16 + 569712*S**14 - 91208*S**12 + 47288*S**10 + 36088*S**8 - 9056*S**6 + 392*S**4 + 80*S**2 + 3
    C[23] = -159120*S**18 - 353600*S**16 + 81536*S**14 + 31512*S**12 + 15408*S**10 - 45064*S**8 + 8800*S**6 + 2120*S**4 - 176*S**2 - 24
    C[24] = 1578824*S**18 - 190944*S**16 - 459680*S**14 + 384592*S**12 - 61672*S**10 + 3024*S**8 + 15500*S**6 - 2120*S**4 - 36*S**2 + 8
    C[25] = -42432*S**16 - 198016*S**14 + 49504*S**12 + 3432*S**10 - 1080*S**8 - 2456*S**6 - 1464*S**4 + 416*S**2 + 24
    C[26] = 1108536*S**16 - 220320*S**14 - 192192*S**12 + 180336*S**10 - 26360*S**8 - 6936*S**6 + 3708*S**4 - 208*S**2 - 12
    C[27] = 11424*S**14 - 87584*S**12 + 21280*S**10 - 1864*S**8 - 1984*S**6 + 2280*S**4 - 736*S**2 - 16
    C[28] = 635664*S**14 - 159120*S**12 - 47824*S**10 + 55984*S**8 - 6424*S**6 - 3200*S**4 + 448*S**2 - 8
    C[29] = 19584*S**12 - 29920*S**10 + 6400*S**8 - 984*S**6 - 328*S**4 + 344*S**2 + 16
    C[30] = 294576*S**12 - 81600*S**10 - 1840*S**8 + 9904*S**6 - 488*S**4 - 520*S**2 + 16
    C[31] = 11424*S**10 - 7616*S**8 + 1280*S**6 - 200*S**4 + 16*S**2 - 8
    C[32] = 108528*S**10 - 30396*S**8 + 3360*S**6 + 400*S**4 + 140*S**2 - 16
    C[33] = 4080*S**8 - 1360*S**6 + 152*S**4 - 16*S**2
    C[34] = 31008*S**8 - 8088*S**6 + 1240*S**4 - 176*S**2 + 28
    C[35] = 936*S**6 - 152*S**4 + 8*S**2
    C[36] = 6612*S**6 - 1460*S**4 + 196*S**2 - 24
    C[37] = 128*S**4 - 8*S**2
    C[38] = 988*S**4 - 160*S**2 + 12
    C[39] = 8*S**2
    C[40] = 92*S**2 - 8
    C[41] = 0
    C[42] = 4

EDGE right
  sigma(T,S) = 1/2 + i*(T)
  domain: T in [S,S+1/8]
  POLYNOMIAL H: degree_T=42, D=1099511627776
    C[0] = -260011654128*S**4 + 854734675608*S**2 - 702431943255
    C[1] = 0
    C[2] = -1641014716224*S**4 + 4853438363904*S**2 - 3671414602668
    C[3] = 0
    C[4] = 442507836160*S**4 - 3666061291776*S**2 + 4003737766432
    C[5] = 0
    C[6] = 13778006647808*S**4 - 41228342640640*S**2 + 29321991060608
    C[7] = 0
    C[8] = 606713036800*S**4 - 1674002884608*S**2 - 2100283488000
    C[9] = 0
    C[10] = -40503440900096*S**4 + 68390314835968*S**2 - 18304619645952
    C[11] = 0
    C[12] = -19003406024704*S**4 + 79632152133632*S**2 - 82557097246720
    C[13] = 0
    C[14] = 5417452175360*S**4 + 43425650966528*S**2 - 53861543968768
    C[15] = 0
    C[16] = 49980062564352*S**4 - 24611870736384*S**2 - 5697405059072
    C[17] = 0
    C[18] = 103173410783232*S**4 - 181920755351552*S**2 + 103848830566400
    C[19] = 0
    C[20] = 23073537392640*S**4 - 228401361190912*S**2 + 219819022483456
    C[21] = 0
    C[22] = -217724911353856*S**4 + 114649856999424*S**2 + 67751280377856
    C[23] = 0
    C[24] = -237815560404992*S**4 + 447415064723456*S**2 - 286400331120640
    C[25] = 0
    C[26] = 33462090203136*S**4 + 224626789580800*S**2 - 275549935108096
    C[27] = 0
    C[28] = 134329397149696*S**4 - 89593017794560*S**2 + 37449967337472
    C[29] = 0
    C[30] = 235913963634688*S**4 - 290820825546752*S**2 + 100321846099968
    C[31] = 0
    C[32] = 255705172934656*S**4 - 523127016652800*S**2 + 230369160855552
    C[33] = 0
    C[34] = 139363098820608*S**4 - 482685604593664*S**2 + 344714075176960
    C[35] = 0
    C[36] = 38482906972160*S**4 - 247390116249600*S**2 + 246428043575296
    C[37] = 0
    C[38] = 4398046511104*S**4 - 70368744177664*S**2 + 110500918591488
    C[39] = 0
    C[40] = 31885837205504 - 8796093022208*S**2
    C[41] = 0
    C[42] = 4398046511104

EDGE top
  sigma(T,S) = 3/4 - T + i*(S + 1/8)
  domain: T in [1/4,1/2]
  POLYNOMIAL H: degree_T=42, D=21267647932558653966460912964485513216
    C[0] = 26584559915698317458076141205606891520*S**40 + 97698257690191316658429818930605326336*S**39 + 784514516949744176049929751374522744832*S**38 + 2722181050914629685292568902009207390208*S**37 + 10602415438063496152478748726791283671040*S**36 + 29174092385212296926662461168425451388928*S**35 + 76225834265615166655953357458279361413120*S**34 + 163756688549304948272816201298412505661440*S**33 + 320517122085007409744333944536651146461184*S**32 + 545495495213524437186925908203323858616320*S**31 + 841426797584912039206645056505346017722368*S**30 + 1159385701123244224960937891899594793549824*S**29 + 1446157541192005222550878541238822693240832*S**28 + 1628532065614349397129926897501967946350592*S**27 + 1620719788995876318331226086015656903311360*S**26 + 1403197022979032855094798603508274499158016*S**25 + 949918328474516604537363148121102656471040*S**24 + 374371065319269692591946611229903078555648*S**23 - 202735979729773062781458904252907907973120*S**22 - 621288398524112240381818855703185121607680*S**21 - 768371452577345109299106995385047160193024*S**20 - 673209150194565194626899199355546658406400*S**19 - 399222987710848497088547978871473543577600*S**18 - 113029723185154324667258695626014425350144*S**17 + 102810375888190811164123917928479561089024*S**16 + 192605461646416893985213770690980413964288*S**15 + 184712443364876518303695479637704307638272*S**14 + 127674530501894341635545566134948834836480*S**13 + 64393639167315168152042110207973813911552*S**12 + 21083632437059916257945381062837817835520*S**11 + 1834403917854802396063663886885493669888*S**10 - 3285560585905733233592723852401884266496*S**9 - 3043664901678368879666162349054959288320*S**8 - 1348886193061700182436583161118154817536*S**7 - 980509603452057396941648036789584920576*S**6 - 352852103408671116727052506298525876224*S**5 + 290885409119806735278297528661665411072*S**4 + 124600216112737355774320560786742808576*S**3 + 36328338243437311995731912514678505152*S**2 - 22261426779811239573449717396342757296*S - 109526791376572734298313705238972838891
    C[1] = -170141183460469231731687303715884105728*S**40 - 829438269369787504691975605614935015424*S**39 - 6115778008606397931230416284349865394176*S**38 - 21417518389083403231130817210532122066944*S**37 - 86399726264676078111850145369288471478272*S**36 - 241479510381656164644906467773077260337152*S**35 - 677538218642304317340225948679118761492480*S**34 - 1531478843263914943155126289531131473690624*S**33 - 3262854567544921777091985550531796305707008*S**32 - 5984034623565808099210376290033827598827520*S**31 - 10101261092202626075223043849961701218713600*S**30 - 15134705797772249655671552668205260749144064*S**29 - 20666272831862525041310935501305885466034176*S**28 - 25391499673586163895749663704516538151206912*S**27 - 27953406336465716042445954260037500795879424*S**26 - 27397352496216801981070655335647407710928896*S**25 - 22806040208252638151903621079214399059656704*S**24 - 15292518581481664026937302362677777342136320*S**23 - 6165969223790671921734811607962123740643328*S**22 + 1960046444005771620189022570011834703675392*S**21 + 6859861499076576966767070630203754100555776*S**20 + 8075515694924543980819250186383025892229120*S**19 + 5689286014851093796636673769937966102216704*S**18 + 2124690346614675932204297688289563272806400*S**17 - 1295867656344248545845085098232838778519552*S**16 - 3068275720825197883838208605146564599480320*S**15 - 3312343048597299288020146019364623693643776*S**14 - 2533114940959127503962628923881956548018176*S**13 - 1480704784675945896748596515837843637010432*S**12 - 656160737553600378976911352430726268059648*S**11 - 207475609819723635554137204514459840675840*S**10 - 29130214713819618974219723009235422806016*S**9 - 4250934662894995175644687116449806811136*S**8 - 5743201504066646265505151057958453379072*S**7 + 1334601453145368767735088793116735438848*S**6 + 1830752420419223995227790478648841076736*S**5 + 1707380475750586396221854410858853171200*S**4 + 926844703407608726120591436719742124032*S**3 - 850481293042823305053962308368275660800*S**2 - 49910217929989561230828542822179371008*S + 836125321645604038320629296731762454048
    C[2] = 340282366920938463463374607431768211456*S**40 + 1658876538739575009383951211229870030848*S**39 + 14964448776546582897151059884636119236608*S**38 + 56476903698907398065873406280721420517376*S**37 + 270259238409424685318806961033773848723456*S**36 + 815297111183130204063604341228260034609152*S**35 + 2623425722064641985018798516248665955237888*S**34 + 6423427439133070873560357015447682475360256*S**33 + 15355393638895410502134026944094248059797504*S**32 + 30652020936260672612948066164077111785029632*S**31 + 57316975222096691209998673234551636068663296*S**30 + 93668434945317825178120927194876442996375552*S**29 + 140826041754728181350361193560810766441906176*S**28 + 189183821563984130475706057337135846882541568*S**27 + 230561661466848915279580658756066301767057408*S**26 + 252276813156724466307931142789349865013903360*S**25 + 243799604157636904416628468109852868100489216*S**24 + 205707998155074851393031593464828416567017472*S**23 + 142449016692153208160093337532461687387455488*S**22 + 72574802432638442853986796961358586797096960*S**21 + 15506225974087768647810137758968444165816320*S**20 - 18115705145534186201334564894786253301481472*S**19 - 20255278454057071023670655561158264887443456*S**18 - 6423902271213294515584503356354208209043456*S**17 + 15490441854276033504219289301450640716726272*S**16 + 28818082249688151966299004859351994472595456*S**15 + 32127583206181090969772438459221412400857088*S**14 + 26141385561889667415407579666100897724760064*S**13 + 16868757372653899443766217659910598489538560*S**12 + 8677069151387226557032702104783450791739392*S**11 + 3617576267419663199170901187641023513231360*S**10 + 1177043918225052368957938518827817194487808*S**9 + 493814416592701288661570406507346189615104*S**8 + 256967899709758193877225647053653072150528*S**7 + 166550443941070565213667119304718266925056*S**6 + 80497914674164216364161688670371005333504*S**5 + 18320531650811559510296371011256535220224*S**4 + 805298743545754907144184259167317393408*S**3 + 7101201147504559415584804769943334191104*S**2 + 1202506148602919870650544955778285424640*S - 3032071955424058486858705627604652013248
    C[3] = -13696365268567773154400827949128670511104*S**38 - 63356323191092230166087059721202343870464*S**37 - 440845110942046273827912130577277680353280*S**36 - 1499339936229477836486290480240902514147328*S**35 - 5886607969848613736071364377773404141387776*S**34 - 15880324052872490760017258484583986523799552*S**33 - 43826798326563996952581097664563997239672832*S**32 - 95897126913026071240220027768392061449928704*S**31 - 201708109908836370161937100536366907055407104*S**30 - 360851916642307767066490611695903990442098688*S**29 - 602106769624918281118992810662449147182841856*S**28 - 885249972172743882407785694218218692054876160*S**27 - 1194125248041726336064365963231764744589279232*S**26 - 1442488298186120377696805334685166121940680704*S**25 - 1571713050442098740028202025277681344857505792*S**24 - 1530426277762568189708564190530738389105246208*S**23 - 1308982907154131071630622129354103717376294912*S**22 - 969444233242482580095263704536389528166858752*S**21 - 609619217493065533737596154237694121149988864*S**20 - 312113247407697025561254133403082098447745024*S**19 - 168521176521331871745090661846836240292249600*S**18 - 128003856338171601313898102813751996521119744*S**17 - 181937865908099899854242120463575562206576640*S**16 - 221097868734081883555899143897025558624600064*S**15 - 231863933166843832259882475511067189847261184*S**14 - 192235506362638968309010714928283601191567360*S**13 - 132615418828998533245635041702434012967993344*S**12 - 75149621836740663208208081536875561291350016*S**11 - 36372984126068162025932396430246966061957120*S**10 - 14954277232133124770139786450299104327106560*S**9 - 6982137590047964741670595824442177753186304*S**8 - 3399663199940417857739099153273594799194112*S**7 - 2142758173200397377517662604542678327623680*S**6 - 1054541767974931395167025202898382423588864*S**5 - 407533682411265384856580158909097053257728*S**4 - 109793608357366116368690211098176121733120*S**3 - 53427410004612596527058292427626079322112*S**2 - 9279076950511368400974681820005412241408*S + 6860939839256007414075690670154616610816
    C[4] = 6550435563228065421669961193061538070528*S**38 + 30306398303896081902206800974391856332800*S**37 + 414098385210862196633341724910316586795008*S**36 + 1608175795296350963243781298529596847685632*S**35 + 8406046609940905187032712808690702822146048*S**34 + 25340356476739688431256423245804034131492864*S**33 + 83816066820960863498983206404290941653352448*S**32 + 202392204154922512681068183998920214160867328*S**31 + 488211676068824143400721802657093636975493120*S**30 + 959067842810984129766213343687746472416116736*S**29 + 1794661023743162271478598171242757231403335680*S**28 + 2890590969325515340581530465631470774080503808*S**27 + 4328467185691449816016562411413836702091837440*S**26 + 5739575310753767445691172689370889600041484288*S**25 + 6964587368579670770015100427319692613998608384*S**24 + 7571269143492133140341185402999570091070193664*S**23 + 7422653718989374219625921038453855289541132288*S**22 + 6502148013539912476255727813127941601544372224*S**21 + 5121446856937280529252384563158169158772850688*S**20 + 3610510446783548520087626590591811832420237312*S**19 + 2510433365396218023732392728205722935063740416*S**18 + 1771768336616155033814651257174477253524848640*S**17 + 1580970114012676118719406754439477455312912384*S**16 + 1458023196265033947444346991964638240464437248*S**15 + 1384029695635554003720993788542901201466818560*S**14 + 1130170939658054502382718630544169302633742336*S**13 + 814379327172709124719005126675461206427303936*S**12 + 494218574758707203039941210335117276214198272*S**11 + 263787175113876825500668732113066256798580736*S**10 + 122063660683352254798767047693232727767646208*S**9 + 59758642742309861077058539848137693860986880*S**8 + 28409489680303351350790008833180498739068928*S**7 + 16404077176542078201329589556266651084652544*S**6 + 7742268428295932788145175688291305092284416*S**5 + 3134625065156123398991312160770679195566080*S**4 + 918827525816958447097471048547937518878720*S**3 + 263901511648798388520097952203620841160704*S**2 + 38165670396403955343310582798233104678912*S - 10704556580143682880921515748574425341952
    C[5] = -220120156101982068552870449182425061785600*S**36 - 963552057232502376604478122768980661764096*S**35 - 7876279344535712898761355160566408889237504*S**34 - 26758418285248999207046404005766849609334784*S**33 - 112123842691851115497951235505866079052234752*S**32 - 300702418552539646497033529663797527790485504*S**31 - 854091952009374321444894965705544194479620096*S**30 - 1848051514544403488060625889177988514772418560*S**29 - 3933823505437043511355483121225904760301813760*S**28 - 6949249560934453721320128476700840752654057472*S**27 - 11628296045212491924904712959187714492478783488*S**26 - 16886634059711153095026366735687809512155119616*S**25 - 22754664788648711154230110249865788383362547712*S**24 - 27233500008549521736553188528171267684552409088*S**23 - 29851300994820995004195741389040516665203228672*S**22 - 29350457830399387908955119397846689750987046912*S**21 - 26388380236616043159441031619121498565055086592*S**20 - 21459523162914490974008117811046938785955708928*S**19 - 16700775341893563461394352556633587502502903808*S**18 - 12347981459694717484312946725976400282257457152*S**17 - 9969582638010332012259150755582991735933894656*S**16 - 8067621926695632646178293804535605713868685312*S**15 - 7023679719785268595126652128547158079565725696*S**14 - 5555968108816659029374152399058240923391492096*S**13 - 4108929624069502565021299979397480489045458944*S**12 - 2615486629730031018011519255310877248842629120*S**11 - 1498869884687764920418775561964250504403877888*S**10 - 747690237173119472718572749358927903379685376*S**9 - 376616715479203463482025255201957205065596928*S**8 - 176525173602291717753489229784628737226047488*S**7 - 94620809045310673476648321448966257972871168*S**6 - 42540381431227845269535038721049933805256704*S**5 - 16545075659391217607868802423497332369653760*S**4 - 4792176485678746676714041673853833138143232*S**3 - 821533573764678245920058277183483327545344*S**2 - 62145412070483646385748528849776195665920*S + 15230766653573898911338114885477348409344
    C[6] = 59804625986354934953688087256133263163392*S**36 + 261847281345662147635066760418745638715392*S**35 + 4816930847893142095517698638239288373805056*S**34 + 18325004324718002991942337798243946673995776*S**33 + 106502351675756733027029865598537871711535104*S**32 + 318522524221502346928327909196695906765766656*S**31 + 1106714563664025175907481918922437969607393280*S**30 + 2645460783914205934696680916337340167380533248*S**29 + 6533076948759255433834650542249212924764618752*S**28 + 12674329253888579519877966790356464529043357696*S**27 + 23948228486963132981832442634774122129977769984*S**26 + 38063975785322736320083581020293588414292295680*S**25 + 57128320690753592201240268412529680803677863936*S**24 + 74828543356341807704859375790563159295932760064*S**23 + 91002783000867553504712536460786430855681671168*S**22 + 98505894176162486532829690429761847760561111040*S**21 + 98497681720545832807417135246028807033495486464*S**20 + 88766098413748232299071554824056773475383115776*S**19 + 75611313623864388682635398645860417128003272704*S**18 + 59534113065949288232913328653733262523627470848*S**17 + 47842473916362321821979156977440672275421462528*S**16 + 37002540872238285873808301626335271595404165120*S**15 + 30496251823545032569320286527520543099003600896*S**14 + 23346453227326270541540848560000547689922035712*S**13 + 17493601397251620763547481314596561087205736448*S**12 + 11483670056641028937720009705721648927261851648*S**11 + 6954910899573197171037910251293735222970941440*S**10 + 3664414787600629214175845243874158808450203648*S**9 + 1891161780548815265607055326168557122639364096*S**8 + 880762525109767015434600663537702569787785216*S**7 + 445681861360854771824160379771411025570562048*S**6 + 191353203619912473871227925515882327370104832*S**5 + 70432755373349621023435711335913554318458880*S**4 + 19680533706148148877711768123385310865260544*S**3 + 1459072663757192561292637331081265881808896*S**2 - 228719345591284515702997051989401169559552*S - 41197092228188724588079546310909633232896
    C[7] = -1814045298055522948723250032218756335271936*S**34 - 7490593207734753278911332311569584667754496*S**33 - 71463749967182956795482895314323263560089600*S**32 - 237863122059589759937133286656534632017690624*S**31 - 1071796580480895174687101930942081605455314944*S**30 - 2835601628395447692619378395356423422327390208*S**29 - 8353206147315781643920343107059692156378677248*S**28 - 17818709507257630978295037547651281770464149504*S**27 - 38593469651649743746885434787460897534392664064*S**26 - 67143748074074973985481530779995939819961188352*S**25 - 113073088602245136668976458847357972474700496896*S**24 - 161703000431758734049678223683142049356803211264*S**23 - 218255727497725199243414151413472889369603866624*S**22 - 258004583448121211576926068089429316515150168064*S**21 - 284747517154588927326588652685408916771532963840*S**20 - 280314905427785681971937785483315294335257280512*S**19 - 260019444720822240494370886844480032694605971456*S**18 - 219075219910560076091389545569662345713893244928*S**17 - 182030296391501089290952758211325731333656805376*S**16 - 141122186637183674103972096114536183823893266432*S**15 - 113740564503707639466025060334863954887930019840*S**14 - 85113927719825225015675420059283366453773860864*S**13 - 64140123218136711377174326830333374472256487424*S**12 - 42851074226374209127556743035242389382595870720*S**11 - 27121217838758576774880906092975500593568153600*S**10 - 14904898824567906585552169097005128190070358016*S**9 - 7897218233099572265923665596156821257634971648*S**8 - 3686180784248999771559572246455722412771115008*S**7 - 1789918582512091305314597209574856803380887552*S**6 - 737529653123815180508292771654051082734141440*S**5 - 258234784645543946212806937703307058052333568*S**4 - 69322880708886679346606039975503363708026880*S**3 + 324287901638768003467561790681066661478400*S**2 + 2173988152815977070916387276370398706401280*S + 160505989010695837884451811791714113290240
    C[8] = 344280684732259490409069259069091487940608*S**34 + 1421976208418804162851543101718465899134976*S**33 + 32902520148603580018154591062860698725908480*S**32 + 120194636006685572148307773718771628395986944*S**31 + 773135964005040691890427459272466422810279936*S**30 + 2261333266379875489152022815827627723053858816*S**29 + 8275230817714537769846935336190794889747759104*S**28 + 19421341926066631680019072481533311556320755712*S**27 + 49242752983808908947775285202875215007161778176*S**26 + 93794129752577577724378296665153029361195024384*S**25 + 179290821242335101399758204808365156198428704768*S**24 + 279678725115998433084806797079931786085250629632*S**23 + 421121120792396206435316552119471386527902203904*S**22 + 541772121897406777404071611772499808895495045120*S**21 + 660002419756264629142349240475327790578067832832*S**20 + 705463570756933331533456749821254988030470520832*S**19 + 713129595950750023784349852855681011939798941696*S**18 + 644280708426039133765155501934609334584844746752*S**17 + 564667641850844271048681662546930699247131033600*S**16 + 450937013075808132368534749401403299654361153536*S**15 + 365557719418906883835629334909116833461862137856*S**14 + 271749683173863015073467945605681673466659471360*S**13 + 205848523678633876202097065177182153092081123328*S**12 + 138830348214956940651323083675538931771970158592*S**11 + 91034042493117149149528898782382605682849349632*S**10 + 51684469078931214143856345999046450094175944704*S**9 + 28216670348383320208852747726944208102935756800*S**8 + 13304442753467763970177000265149187757464092672*S**7 + 6308675800343387889639596706938422414519828480*S**6 + 2514479973630170046867425453912187169276952576*S**5 + 848729257065647202498204490644016671682985984*S**4 + 219712578995754182876135316497585939719127040*S**3 - 12678161579598148833613624320444300106137600*S**2 - 9739402319226507610768794266975855553019904*S - 507426767133321488611865556912687984672768
    C[9] = -9607830094716832398580449119010046479433728*S**32 - 37290268531989692691713235573669609162670080*S**31 - 408270863585421715558309228225059116925583360*S**30 - 1310950187029416209134848045055582943240519680*S**29 - 6339603959190053515687995581265125925114085376*S**28 - 16352485417832898785668414498377369906950701056*S**27 - 50000277234854654709042554771369345904376020992*S**26 - 104250574475840300794073027070488435312860069888*S**25 - 229923581572927721814071136788852614216823078912*S**24 - 391041492200414208405840674158979391181794836480*S**23 - 662822445812499781356970399120720487883412078592*S**22 - 926581908864900967423937045136567408892095496192*S**21 - 1251440162847450189126707396238729816454849363968*S**20 - 1448494165985735457037965967657817082291296403456*S**19 - 1601489046605762515957424405078510714514399297536*S**18 - 1553283281521389554120673951279763067344835837952*S**17 - 1454585063051671104412269118821550069020109045760*S**16 - 1215818864135925016539485807090075207084420366336*S**15 - 1014275511732775482452255069201925899622526484480*S**14 - 762437651186291649490317290385616019515907244032*S**13 - 584271489072754832993334503636064510373372362752*S**12 - 397106276251694741786653850797659653888477757440*S**11 - 268217645440056436876965580755839629471044861952*S**10 - 156134262725389215200229622086978102999092559872*S**9 - 88110213907692135516323948846307831622941016064*S**8 - 42206659778342289692269717867247294579084361728*S**7 - 19908704637970758743208418113677872523456282624*S**6 - 7763873597589472566839582372040911646753816576*S**5 - 2577940600657067773030635158981387886662778880*S**4 - 650250261468699635087945094072397977941442560*S**3 + 48576919434930056278854935573976418162311168*S**2 + 31306461237453394622222447483921628194144256*S + 1153638820116546563564901840918339005710336
    C[10] = 1401367857572154827158042477055879436828672*S**32 + 5440604623515424623084164910922826048864256*S**31 + 151651972955291939157385794112448426686808064*S**30 + 525795271957406784745838951707944213438005248*S**29 + 3714998019014870030498632009557764629212430336*S**28 + 10487316835663122603629694371813133032534048768*S**27 + 40369654303571813865614541543372368172051070976*S**26 + 92031108854381701775485732204753753456481665024*S**25 + 239545804721917972623581257726108197488150183936*S**24 + 443913510152570151355799249317556614589845602304*S**23 + 858126779724215109431742606904355873454259437568*S**22 + 1302383218467619987675182861903619581141088993280*S**21 + 1965090329417941151996315693488687000204389384192*S**20 + 2459870687000434365177416716357922989818953859072*S**19 + 2991599688464071653850063701662994376988834136064*S**18 + 3117071267352619179442472088807291413344819347456*S**17 + 3150057024408533546246512962978731222943093751808*S**16 + 2781887371284638905634147549858370662928803168256*S**15 + 2431814021754401057340738559514632228910982496256*S**14 + 1878019688333484367225712785562702884666987249664*S**13 + 1472511091116503594151845091970052649812964147200*S**12 + 1012867651365348040086770183809806873428402110464*S**11 + 703443499391948477916852537727247657866413211648*S**10 + 417839738275759035736439722249031120291387932672*S**9 + 244303749525335516833786476382513262662407684096*S**8 + 119283662688333021036822747514369164449805238272*S**7 + 56976437027766098823425472521035222267616821248*S**6 + 22033655929568309368569401678070158777647104000*S**5 + 7380266423018151253492730141137029512187346944*S**4 + 1844174607138318131265467597315902470954680320*S**3 - 93491090936176519271032985035914728412545024*S**2 - 77200726738690998605580268527973139717554176*S - 1570530617959297243242279526139404235046912
    C[11] = -36183925486537991512377938881257072765173760*S**30 - 131472601201266277793715669294812119424827392*S**29 - 1626411139205069286305348655830203704276942848*S**28 - 4977465291225851038481821273957951862936174592*S**27 - 25735312271999424501751412098501560415163514880*S**26 - 63954248123261238505067481279136099116888621056*S**25 - 202763511377500395052328105510709465452944293888*S**24 - 408909192258975127141574197596476618170666319872*S**23 - 917685203803983040974316796167534844031709216768*S**22 - 1510816521432307690482364788043663210387423100928*S**21 - 2574424694427083119473556283049773385946761265152*S**20 - 3482481141956219672850890861329630455080069103616*S**19 - 4694326841526006301075631245191350082298936557568*S**18 - 5256333937538035106458399531433882223818917806080*S**17 - 5783512274957405112235187319179644467977310437376*S**16 - 5426068172247072304802423585944760349112110415872*S**15 - 5042504467229866876142595416164675780814946959360*S**14 - 4050321109665436387843242299783461717913930563584*S**13 - 3293410556769606023152903607671052426694333825024*S**12 - 2311173902789649439323036544580685934583445716992*S**11 - 1654980646219382614381161106081563546648162861056*S**10 - 1001801131252710412032308117030629474830435483648*S**9 - 608096001763122219356684507368299913691906703360*S**8 - 303118680601415906658910223699023492225142095872*S**7 - 148855048226135080107318107247710146765426524160*S**6 - 57810492397370314281374305857697453468672851968*S**5 - 20026669323847508254098631304409633977601622016*S**4 - 5049934836417006208397148590701663828576305152*S**3 - 27813084742883276904471987579004797279272960*S**2 + 141012365383575090233285635003158321814306816*S - 917845192247086019542161135181285665275904
    C[12] = 4286536976103061824248129929817984159711232*S**30 + 15579913240066897784286472244915365503565824*S**29 + 507825287150398987579642873026009363155779584*S**28 + 1656484417503064609661765587122363593778003968*S**27 + 12759917759261394173311784508820146640396484608*S**26 + 34356615311141289759122271384813476252317908992*S**25 + 138806321515337120527394471651560805172823195648*S**24 + 303887475179458746873222180109767512347675459584*S**23 + 811156947997548828270040979493347814111411437568*S**22 + 1446766325849532551388259795647940505995659182080*S**21 + 2824914034649267080638550769666603695349059026944*S**20 + 4126080414598496370593511409346792812019537936384*S**19 + 6225462676828012213815084460182179909498325434368*S**18 + 7491223250138264859476418859731129269418878566400*S**17 + 9054972299485008459759877453951613141237953986560*S**16 + 9053085351300863114021915122794534484571271987200*S**15 + 9052287535265949834785421385239871938968411963392*S**14 + 7628563294513699977694530305742504385678109835264*S**13 + 6520414280690246572611763236958519356012974047232*S**12 + 4711059194232133001415418127823088408354986393600*S**11 + 3501166068828216999094093156033698161585534533632*S**10 + 2164313555607063151528476481916562542988753895424*S**9 + 1367448422205712114323375150642910999971413098496*S**8 + 696581065064903154108554115548304791125297725440*S**7 + 355749261021497293962062413957270470433131462656*S**6 + 140106567427841751288637991181760016485403590656*S**5 + 51189770456339520918250806845809612186080772096*S**4 + 13216553002700130391130030254411259066779172864*S**3 + 1001978443858654203210419890748890233717129216*S**2 - 144158274526914115148443996628599450684620800*S + 15390046609632037426115446753459498150526976
    C[13] = -102469059009718739033494263848624645631639552*S**28 - 346949179053653489839549042740571414254845952*S**27 - 4786698035651092666558215792023753637347983360*S**26 - 13818301738232415238158147600657304105835823104*S**25 - 76079555268381697956262106014391046461229891584*S**24 - 180034011342358762369786435010356085915689943040*S**23 - 590922277438004623394812855001327490501818974208*S**22 - 1139429542002960975461785102532022211986942066688*S**21 - 2598941643515596401886455482832180786686060396544*S**20 - 4093943162320709624268296871028249662730392305664*S**19 - 7000831666072400900127937052123038472852343881728*S**18 - 9049767997271078346176675984160456293623927930880*S**17 - 12136167528250836706739423209526411245455337848832*S**16 - 12950706683212715805971538605646629035373548797952*S**15 - 14085308847612314053325438610537209263735183507456*S**14 - 12524159651956497207156643582879155810966475636736*S**13 - 11396277547254125888487527632076024874599117225984*S**12 - 8547595973086536458475457732806846638766874951680*S**11 - 6652798298675971316834487745955298029479720386560*S**10 - 4218565482012452047357058817127624685558702276608*S**9 - 2785161146565676626953371432046828374447345369088*S**8 - 1451803058215979926867470647306166047831396188160*S**7 - 777287373838468824278153637471454457623159504896*S**6 - 312374906320985592699161895428634014624478396416*S**5 - 121865831581668002468215241189667593155088744448*S**4 - 32474463395920313637160667996081671601507008512*S**3 - 4711483165117657019461176287201397054761861120*S**2 - 178548643106091124869765790222837551441379328*S - 69454938727411898829610351133558700024791040
    C[14] = 10221742019938070503976309832642885303926784*S**28 + 34622029422370883965081049433145256674590720*S**27 + 1291253100398329184582259481457435213681393664*S**26 + 3931856592306788578798019999227019453934862336*S**25 + 32795748750423037327270722620397971718310723584*S**24 + 83293924684056735357861444647472532860516171776*S**23 + 352339935158727323179893541316337205099353866240*S**22 + 732018948635152701053868937272400405297474043904*S**21 + 2001136754986986326701737406241328345761808646144*S**20 + 3393497162179309541936513315497101911069747576832*S**19 + 6682851712457325525253332908700199954896870440960*S**18 + 9272153411910090841210126776535526984268984090624*S**17 + 13955054626467621999576126754586156964528236003328*S**16 + 15903070354517454762062801905963349020303310192640*S**15 + 19014972819661266204775176583021095731201417674752*S**14 + 17900034620898655854579312608467145063862475161600*S**13 + 17545726634437464356191161659753012071676472459264*S**12 + 13749728392482645589923739157014455793731307044864*S**11 + 11323724474622391259879578828836889810066275827712*S**10 + 7405550068605581854752450220155103013915812954112*S**9 + 5137216363856247765374926462554859086855123501056*S**8 + 2746006312158675366187350909159906988578230501376*S**7 + 1550011997403611657823743805606222180841494151168*S**6 + 637887387291752798891374167747373537403783348224*S**5 + 267404196962049310913800346242706926855750942720*S**4 + 73733304992224701105820604220693641679844933632*S**3 + 15236604771651493217756785610778710487915823104*S**2 + 1456426296660106519679081831594925062910640128*S + 241234508667619826759415965400062539044225024
    C[15] = -225780753275711879892583685777052525983170560*S**26 - 708632244312616694208598742608330960297525248*S**25 - 10785608553653302391874650143377995084104466432*S**24 - 29086565734945880723665332793865986427555151872*S**23 - 169867684325189111008334694510666910409697525760*S**22 - 378303369522846658636753418096168569427401375744*S**21 - 1283323130769540739177576521918490983542676258816*S**20 - 2336393062666777270536150702356564306506631086080*S**19 - 5408879995095377767552809594828253545776126361600*S**18 - 8042989054882210500815362691440561877221455691776*S**17 - 13775777957471732513057010813240917557180253601792*S**16 - 16760459165043767189735590083390638151641388285952*S**15 - 22282713634701622089884057760555359897991289765888*S**14 - 22247146431912842421959044429505260472538140508160*S**13 - 23758491371112826714554405875301134606181980962816*S**12 - 19541252566895089160983292121155209651539740196864*S**11 - 17212797854625951088092055600972449715037734436864*S**10 - 11670685511717457432210705603125192792076181307392*S**9 - 8566459668408588314064003301048824799594484334592*S**8 - 4708983340223743864191346089426803975092889976832*S**7 - 2815464017002783359571914442900794398031975809024*S**6 - 1188922745089565939613830828659520413051616493568*S**5 - 536975551432649844041827629581090270505263431680*S**4 - 153135176255295856186197383955213746078474043392*S**3 - 39831654186714868947764492154692859888251437056*S**2 - 4877606520649909414759187756533265636035395584*S - 728688630267959015037614259164874431818366976
    C[16] = 19454283199236972894664589681481620417150976*S**26 + 61083151909468630995535851499906274275885056*S**25 + 2563775650339654384124669546486342007838998528*S**24 + 7231067387194573600655563481778828023271784448*S**23 + 64914561939218051968619155480441595858876628992*S**22 + 153808922934000381542450950383081310289221648384*S**21 + 679558363551824441330086549449944211733205745664*S**20 + 1322977117626279597053945980854775279524759207936*S**19 + 3698777331292792723953032775371976447607380639744*S**18 + 5881543967969419439071602572812279140958058053632*S**17 + 11663208681052322970843485549493048398318841888768*S**16 + 15134713821403427578676606910818980709377196949504*S**15 + 22661384866086282447034140578187757790627138371584*S**14 + 24009996510615649568768035093967066204635175845888*S**13 + 28258758350540121705915051349795876004803016392704*S**12 + 24464128177318827049655820006926414756692833075200*S**11 + 23301638283977238279362350800954819839852606914560*S**10 + 16450892878526386865571324799678929720168966782976*S**9 + 12883058562795253252447614041746682234145916059648*S**8 + 7306051104087951991035146080733845862571023794176*S**7 + 4649288225463265415144302148748368470054776340480*S**6 + 2017563065253340823554353198328833008299440865280*S**5 + 982943538262612962152918626448127642215072661504*S**4 + 289453818410801351000284914245690487691305549824*S**3 + 89071023994412794315563826575262842917530632192*S**2 + 12275179949899151499170555552306716493226180608*S + 1962936036627087827663870071435977469380788224
    C[17] = -395602241452458889937847149049254485476507648*S**24 - 1143913153695187478795900620678992707041886208*S**23 - 19032820505453343486469757723353303240105000960*S**22 - 47481761662008490750280121852098662109231972352*S**21 - 293069097989990615066474086438545514701843857408*S**20 - 606729980225393078229632262830553653698338226176*S**19 - 2123576434614135979087629206386375690875196932096*S**18 - 3599558847693942201870684092763983119531175313408*S**17 - 8445953950539378722243778429504311699041123565568*S**16 - 11669121484469982708990375186936009736429724762112*S**15 - 19976998871910381929576065893793418803501307265024*S**14 - 22453101053446574103293010956703426890553727385600*S**13 - 29484344683807871286490850733435224192542599806976*S**12 - 26905600403021541908948513954829754010248853585920*S**11 - 28024389883821048556263224348843288334258260672512*S**10 - 20666681831299748311430599162187725166679284514816*S**9 - 17427653062554144569236345409805255813087677644800*S**8 - 10227667550863510863818413719160525516493004210176*S**7 - 6966551558641175569820165393916125063521234845696*S**6 - 3111113707012657370204607277341602820598781706240*S**5 - 1637052671758506975922015465796085906923944148992*S**4 - 496983781363703922447445589502544088630692937728*S**3 - 175048576788932462080486000717043912589711507456*S**2 - 25906332784754794973304305831472386934136897536*S - 4727068224369254831648697736878818450546360320
    C[18] = 30005758832721432769736909508725889117978624*S**24 + 86802373766087001941024631078814179234152448*S**23 + 4046588433557797092937661351879803936209633280*S**22 + 10484051323655103543164891608646292606772314112*S**21 + 100747956203887122924208225889029745458961973248*S**20 + 220137325996461548747952953886600977689327173632*S**19 + 1013476628601619329291219226878378958616797380608*S**18 + 1823357761280958489466286552841074631476158398464*S**17 + 5206029371906228312187073316640574694766298529792*S**16 + 7638904879584071477334348781224611874271876087808*S**15 + 15228133602985585726108641053011306475548464644096*S**14 + 18135135540543353525578897105113750578617435291648*S**13 + 26938410113505665001963988699829945701812647493632*S**12 + 25920669909969827249798881845695216135726082031616*S**11 + 29875513490727608842055562804490275938156700237824*S**10 + 23059091769595896453955427650738236099145116942336*S**9 + 21150575651880110550589062005255537355996952264704*S**8 + 12878311149541844221147870303101317620188149972992*S**7 + 9453511571781588205841711560374522547045322981376*S**6 + 4351037882282602854314176281594081017838501363712*S**5 + 2478211229747726228503886317610423339062529097728*S**4 + 774709985592258563895495674749201684805026054144*S**3 + 306838452223476656456288714547340352329915301888*S**2 + 47742307459881250292020061648327372666010861568*S + 10168349806133762077118592973425772045795328000
    C[19] = -558866658559822876261403115323549987419193344*S**22 - 1478150234226592009986616646522431840337264640*S**21 - 26676986149434786767851983757860801135268331520*S**20 - 60921219984941009572838583192442399167044648960*S**19 - 396061542909242378220623748595144561051987607552*S**18 - 752024946377233843127907555761622598246624919552*S**17 - 2711065183987245727557127128999857749469465411584*S**16 - 4210316495050513634053274380059662425120210681856*S**15 - 9998132070615675452098016613074799947149280804864*S**14 - 12591483199066685929077476738579725768535364861952*S**13 - 21498905707626257055964771204521001124455371505664*S**12 - 21800399792051602820285793321920280108641464352768*S**11 - 28164285454081097297499092983541183087176216215552*S**10 - 22772644428780708821190119538111009864763704344576*S**9 - 22968856820352488506148833601007041133886509678592*S**8 - 14537620610960065805008426549730601139169820409856*S**7 - 11593228602140002379426108198837487620594130223104*S**6 - 5507102287409262321339428946875521190276546691072*S**5 - 3407398997810963244049306205769078333799892254720*S**4 - 1096133445594671695835956795519538457737418506240*S**3 - 483788759109628230592280707320989403143955546112*S**2 - 78285420290999548880831682486159017397496840192*S - 19546883049349485621443283820662922898218942464
    C[20] = 37864409955577046114191814380058860077449216*S**22 + 100197801816409070141800037109495379733250048*S**21 + 5133075739712518347516527300994898723059269632*S**20 + 12102057758230508793760617111145764873136242688*S**19 + 123886159198003952661495277726000829650515787776*S**18 + 246463175436396154819327107496668297127119552512*S**17 + 1179657367781663647508716426756124215645917151232*S**16 + 1930452559050111044180397569823884482433299513344*S**15 + 5620643243342527972296502995077382521879477092352*S**14 + 7465372316646148834346526611795876986923880808448*S**13 + 14934639915374018046158749819328294617746572836864*S**12 + 15937646199833716217514132577107801850762649141248*S**11 + 23415245152325242027963406324498182461359646572544*S**10 + 19833233168747181926629504597195104161301306277888*S**9 + 22260084144476819273301277376484207486023103414272*S**8 + 14661324486989507714494236345843355373368634245120*S**7 + 12819285196962575006176552204449700120505161351168*S**6 + 6292333011054151258809096261875737026587938258944*S**5 + 4251018279575850326010096594963832593789134831616*S**4 + 1406897140809862889244386449896222137755258322944*S**3 + 689367402244991128842372658409691748585187573760*S**2 + 115311751602663585708781439155232336912287006720*S + 33639063643114706299288475538401969002369777664
    C[21] = -641720906163709689680093942519637075979927552*S**20 - 1539261587037219213757312025192929022403674112*S**19 - 29930823163155363536809887581638640679432224768*S**18 - 61830222275819769450753293687771372876623511552*S**17 - 422048637531961876913523659004961031818936582144*S**16 - 723739758203116664009710681731091065560750882816*S**15 - 2682742835549334389260755140828669566555768487936*S**14 - 3744805035180859609540095679916067199003364687872*S**13 - 8986105199118906898197737122856853023148245778432*S**12 - 10071110416763097276686974075347838551530756112384*S**11 - 17109639487702949297352958001120489204393959227392*S**10 - 15169127323493548888969607163761236889461317435392*S**9 - 19196198701711218754938519362779603552945865490432*S**8 - 13161066939105574138852573307054965821427960250368*S**7 - 12749173273045885462924102795980943206857924673536*S**6 - 6471332682319254970986977085160100653799649050624*S**5 - 4805690228252827068911334657660629017371395227648*S**4 - 1636165652151775535207434552204846454432258326528*S**3 - 889873038716290860799117045424319113411294134272*S**2 - 153306164819466057129157724868275462065168056320*S - 51947884662239296588654193599203512937860825088
    C[22] = 39293255614278066722274524356664854797352960*S**20 + 94303813474267360133458858455995651513647104*S**19 + 5261954445525970066928382294078067969668153344*S**18 + 11166058098401995647559593849579122427384823808*S**17 + 121228544001461333190040459187060302586260226048*S**16 + 216368647801601604930432690756678154755116105728*S**15 + 1074261973127968173088539502600038303816044511232*S**14 + 1569117460636755623124210610438703746149410406400*S**13 + 4651654843647220556396207550217203948359247724544*S**12 + 5459933729839093817103116340632900973193397796864*S**11 + 10940317570820771954588425955334851435143333150720*S**10 + 10137165483225405081767736227947259742911035604992*S**9 + 14680535459008804905591771866044677506937768640512*S**8 + 10473032664885028622288975321242953708633212321792*S**7 + 11372021096329372285305825419216730431214795620352*S**6 + 5970802062593494936112177967703466573857621540864*S**5 + 4913877933579478005986435452289371111036832186368*S**4 + 1720956605469364922790429103784164896325301698560*S**3 + 1041450040830195705721124870808997599309998325760*S**2 + 184347609268447650949400780156760329966940323840*S + 72151764945369953393040082196729829357093126144
    C[23] = -601017605491502984199843059633426831656353792*S**18 - 1293913746957636069869425641052031244841254912*S**17 - 26948540264434747799989676588756020621087866880*S**16 - 49657687234240729538738531148163965893449089024*S**15 - 354814786848240100543317977172916571393270743040*S**14 - 539466329461119430892521691654213037730524299264*S**13 - 2052493513157104702838945772863691007191228088320*S**12 - 2514436559581258067762517338975008923782767181824*S**11 - 6086848085127292157340582464737657656963829334016*S**10 - 5881897168374583176449084358889105219331372875776*S**9 - 9916258690734870903294342418340161420147778650112*S**8 - 7353274615269095646641461339680728376108793200640*S**7 - 9068437081939826416665621137812308891860551598080*S**6 - 4923834422642802597855006099034225533915913781248*S**5 - 4534285534523231552455432464211965342868821770240*S**4 - 1633179489290942602921988336399786154985969942528*S**3 - 1104715804884089726269557517664339307470058946560*S**2 - 200569282983285146613965207317328997831137034240*S - 90302473929321472389518162030782227048558493696
    C[24] = 33577872979473984289943684450240875917737984*S**18 + 72335311471739168284187192565678482695127040*S**17 + 4362906778996799310178576978226324388188258304*S**16 + 8223002653192954640986285150988455105659928576*S**15 + 94300642323323994346806300713527140976871604224*S**14 + 148324979095482223932051209338078440107813109760*S**13 + 762203594687356883843594520542939167601287233536*S**12 + 970557213651201971982083562185417555558367494144*S**11 + 2924649629130712357039773552066208874348788318208*S**10 + 2939415533381168334247910147239533677321383837696*S**9 + 5886488855066223621014397857802884499228621537280*S**8 + 4529972574391290587525268452930918473103002566656*S**7 + 6440637864781439489270348351723213308160112590848*S**6 + 3613684858335228694045363537992479342255147057152*S**5 + 3765345302262111616993134806561329506390888153088*S**4 + 1394146256326603185183469569034330925786613153792*S**3 + 1060880507569347156668831054160877311676930588672*S**2 + 197281881459556819297433008332318658169608863744*S + 101972709941672593509936853376163890691385065472
    C[25] = -458828661849979051845507065514069751832248320*S**16 - 875299570159781795401404320800596002296823808*S**15 - 19423139190569988939594904292295807022244298752*S**14 - 31381456661835865229901003503198354565121441792*S**13 - 234029831824046481741117944964213400932097982464*S**12 - 308270281073518993345424500448812985007982247936*S**11 - 1201585485235252679370172220412901400300060934144*S**10 - 1251976432070192080839945416451758232112012984320*S**9 - 3051553639802239230953618448775692242680377507840*S**8 - 2431960891797759880891878682926699080323908501504*S**7 - 4055716576004295193268598682236661813664089636864*S**6 - 2348635192903363256194581347431581131478617030656*S**5 - 2804576098600301011519023472962903245417586098176*S**4 - 1066656647874358348518092060727159147990920200192*S**3 - 920620208737447586522333084542321206579133677568*S**2 - 175130868818932475471946971344276291583060475904*S - 103958069118293514651248489009126073286438944768
    C[26] = 23575953368566840033364714613998912878411776*S**16 + 45008638249082149154605364263088833676967936*S**15 + 2915192774089363677967137139129090226559909888*S**14 + 4799681613040744744855098936667263455322963968*S**13 + 57919521773576767534496941129863154611227983872*S**12 + 78491955151617446781247955666618687760105472000*S**11 + 416510572966480743896928934082487758711620108288*S**10 + 448223357134719250172436559765667906829825343488*S**9 + 1370329568576284788811888442356194047491773038592*S**8 + 1128127000567248989060896820134469137517495975936*S**7 + 2251953915520425265499523699915346369610917085184*S**6 + 1343805549103682974814547011728209921367955472384*S**5 + 1866230948168591047099962328083440168722663211008*S**4 + 728330234831723676489130255933472698071624187904*S**3 + 720109582703195760774924045779671579189498085376*S**2 + 139962848938306507290108172461097252673231519744*S + 95666668534348742148443705934699672334407565312
    C[27] = -284143602873422798576577454821497387234623488*S**14 - 472590701615362566123356324762432753608163328*S**13 - 11119729667017442663864950549478267119017656320*S**12 - 15409433278925598842616089693701641866976428032*S**11 - 119594058821450513057628022694389447199905808384*S**10 - 132363761228702307360202548935455183559058259968*S**9 - 527469968352402706525262712118399359161464782848*S**8 - 447260686103443815959658268173275226461389717504*S**7 - 1095072845374035461152084537756095780862457544704*S**6 - 672050826143652655198507542893506560300060508160*S**5 - 1104115756381196514674098970529183511680194183168*S**4 - 441592068510465610135670578459477975168005963776*S**3 - 506090103087434205713221827526834866224808067072*S**2 - 100377438087452487811940362599708303881515565056*S - 79395283072632724252285317915101131079887618048
    C[28] = 13519078155401964214936409778656719272935424*S**14 + 22504319124541074577302682131544416838483968*S**13 + 1556108100366821625318234568724672563768197120*S**12 + 2190414067663404655991239372015382971172257792*S**11 + 27713097289352127717026875842176685529825804288*S**10 + 31398119850200284479015223447129030714317602816*S**9 + 171628795629639567468808420552283978598138773504*S**8 + 149404831288194869410801058631717042154689789952*S**7 + 462369085011087714829942674278400622892328943616*S**6 + 291176707685807340320048664009245174404873191424*S**5 + 577404448244221152892323516927986990483796656128*S**4 + 236303776976585419548449290465778539023728377856*S**3 + 318303598641461992596797217608709154438536757248*S**2 + 64340933952187750639231292755273271995160068096*S + 59321472501402601294616792716095693438972854272
    C[29] = -141377625408192684822823443211587886465941504*S**12 - 200703644245473319827650294082368367639920640*S**11 - 4985017257548607172896416320849108711673692160*S**10 - 5752189330191205572627990736989118499420897280*S**9 - 46322921121071735163611438475483488019520946176*S**8 - 41250341051754470771120546605602693316918378496*S**7 - 167656445159472744268385905516535622238671470592*S**6 - 108072793935410710582045093291574337632330579968*S**5 - 264998623088400011253708327787769940583961853952*S**4 - 110784046887317213148769787790769806084063363072*S**3 - 178287147512244069373182801058839301569990623232*S**2 - 36679788490107930178997658676490705905989451776*S - 39800461802594713923307875875502332580928159744
    C[30] = 6264938657381398050824189897426284541116416*S**12 + 8902807565752513019592269854237351716323328*S**11 + 653715327906474456550828735908782793295921152*S**10 + 764075577540385623669346589825576072722251776*S**9 + 10099055767320934039582897839050531134108598272*S**8 + 9164189468343038169024685274902120541771005952*S**7 + 51462618621387315102491925055425965367331127296*S**6 + 33864575364821225434057116109256926706477826048*S**5 + 105782833201838898395521123715280146845648551936*S**4 + 45090638068794169326022035207880190714900905984*S**3 + 88402305817694726282159378988859208753878138880*S**2 + 18485801313914870616042469965888571305516597248*S + 23893964766190985232393281736986518883946987520
    C[31] = -55638208685774964407042528562738693182324736*S**10 - 65495508290740709816649564190822154731782144*S**9 - 1709866915646168605553163371873350059972100096*S**8 - 1574622895852461785953257730806404518881787904*S**7 - 13116342561565615233612935662786777910173761536*S**6 - 8785726266955975940887593397605102996959526912*S**5 - 36312794180349160285305965195253204411930902528*S**4 - 15751166475108600114991825514836058402166145024*S**3 - 38518372303936214199366280585553370617135235072*S**2 - 8175358144681698146210475803282623274812440576*S - 12776590308065704192817624117148339026557665280
    C[32] = 2308135294824725597672069962209683778306048*S**10 + 2720302311757712311542082455461413024432128*S**9 + 211057171245825490030929778962195687426490368*S**8 + 196402679164090010634059729778814570480009216*S**7 + 2701958107004594632084167058853769137300176896*S**6 + 1836729053327784314361289477379367907924901888*S**5 + 10562808946901693048695444590054636696708841472*S**4 + 4652866611958585461591711592416879639917494272*S**3 + 14613174493274572812611071065485180669714759680*S**2 + 3143688781759375775746882541123683148120457216*S + 6049695618950316610713983630557339965898883072
    C[33] = -16903186294430697234079670249565654135865344*S**8 - 15823959500093008338551611221182836767719424*S**7 - 432369188934824073895650537071870542138572800*S**6 - 297345799388462618825763993290066808692277248*S**5 - 2552946368453892025475250695364588451221471232*S**4 - 1139591322340803369407588936126901665740619776*S**3 - 4771496343696214706652547158707367183535570944*S**2 - 1038960417653626126069777209882177050813399040*S - 2518026084405098651722135385455666928786866176
    C[34] = 659467227092778742192019989202766793801728*S**8 + 618250525399480070805018739877593869189120*S**7 + 50439281637997161618137988043901918823579648*S**6 + 34979677488442754461965975827916057447759872*S**5 + 498900177070411635046659155102645141727346688*S**4 + 225188032484736693071934351950990265284558848*S**3 + 1320984461132334653248285054104280614509215744*S**2 + 290730593376424335123380620761994088958394368*S + 912842770781161947900828845808540546848784384
    C[35] = -3816692097976976040821075440606570201743360*S**6 - 2660391347531694583318562063640457333702656*S**5 - 75743929245782179367110926334971926831693824*S**4 - 34494335805727810236834672304092365092552704*S**3 - 303979579873175391096267800767470279858323456*S**2 - 67529601810817536692423719010727191113629696*S - 284886295193524345793534456414681489341415424
    C[36] = 140621688130077820026239556521178213384192*S**6 + 98192730504623305363150035157029614518272*S**5 + 8382565008166242150844067520335408493756416*S**4 + 3843091895201260254972817952630798125367296*S**3 + 56568506740084542782518014664133139689897984*S**2 + 12667765975133821812734410782264906347446272*S + 75395630598832471690552683332698962504187904
    C[37] = -601576689420354086095313384113437226827776*S**4 - 277032381969509026567119852275388295151616*S**3 - 8178354381945809740373982737857478876200960*S**2 - 1843727623815398012623128495778346569826304*S - 16586200496593571059687570617721992165457920
    C[38] = 21012436157367950118863382008911687057408*S**4 + 9698047457246746208706176311805394026496*S**3 + 861765094227276658720996193320952995512320*S**2 + 195328724752597602607341543701136355098624*S + 2950614365055750090829063873522508262014976
    C[39] = -58868849477322354179163807085695900581888*S**2 - 13398618197511951998870375167625873326080*S - 407740687707022944013242815740995698688000
    C[40] = 1956623609795396164914403992732667215872*S**2 + 446620606583731733295679172254195777536*S + 41058523561800266398125696284999563608064
    C[41] = -2679723639502390399774075033525174665216
    C[42] = 85070591730234615865843651857942052864

EDGE left
  sigma(T,S) = 1/4 + i*(2*S - T + 1/8)
  domain: T in [S,S+1/8]
  POLYNOMIAL H: degree_T=42, D=21267647932558653966460912964485513216
    C[0] = 210456235775650020221330615911144754830454286188544*S**42 + 569985638559052138099437084759350377665813691760640*S**41 + 908597299158155707960753314439304199782347562811392*S**40 + 1051390576318001582140872709110787289187168597049344*S**39 + 984937566933688913588828649801726433263403818549248*S**38 + 785307495523607966739034246754658097306365797072896*S**37 + 565737308966224531870547979086886279704814381170688*S**36 + 380169748785769293289967037908828734666457237946368*S**35 + 241459988846267502261872867221618253169282332491776*S**34 + 143621553827716645692434953163003111039007679578112*S**33 + 77674061240387577999699164572639261069215101091840*S**32 + 37171848180647617398537949208513676318220929204224*S**31 + 16238622372580081351650693124149040628149054865408*S**30 + 7050416419672130079996507350947215404718201241600*S**29 + 3467590592701915588880936759088777747024245161984*S**28 + 1921770569429719497714507773474262527340540067840*S**27 + 1026273328594782438611738497155970450090018996224*S**26 + 473189648469053365928576893899908011951411691520*S**25 + 184695042943688930525060144868111097030841991168*S**24 + 62911070676565121877692571599425445319332069376*S**23 + 22127838881207288965845320772055260646848069632*S**22 + 9307979476901701660442521327255873543196377088*S**21 + 4329401227792019958837154400140095803908685824*S**20 + 1873712529442353287745088565489272036402397184*S**19 + 679878172812658515395480099453116190174478336*S**18 + 200299860668694303296283302209869390083522560*S**17 + 53849787448360135594328242498089275497644032*S**16 + 15292663985438729936470364081746827456544768*S**15 + 3920108886011653111186596626419439099707392*S**14 + 546261975236570410055301255128169597370368*S**13 - 1014066679477585479840824763530067524452352*S**12 - 865364613555122303812165518698201432981504*S**11 - 794519115558083709589242408634007301390336*S**10 - 376812593956312912840259922919528438169600*S**9 - 163523411130144736259646673737459305545728*S**8 - 47049309912922372043072000232910154104832*S**7 + 7867193884981458762520025645610049732608*S**6 + 4682469758560832947439241490541627965440*S**5 - 1743395810248443781753534057096960946176*S**4 - 577495241230415598455406583838363893760*S**3 - 148682241144681923283597292946884423552*S**2 - 13938301052234755633464646378300702560*S - 1139290241619515729068321182155816075
    C[1] = -4559885108472417104795496678074803021326509534085120*S**41 - 12041311989969309143080159336749455798945228221579264*S**40 - 18739922056970836305801973306900449484160738040741888*S**39 - 21164130807985763282977093191729805963209560836538368*S**38 - 19347152794506819996467537157747061524531811792715776*S**37 - 15044436735258785044922367426256162964673296072704000*S**36 - 10555583157565900533854857222737541689074621144367104*S**35 - 6894113534648853532932809447551824390211783735902208*S**34 - 4245953650244091223398926460248066450573393372643328*S**33 - 2444372649260647578350779494318134116429492551417856*S**32 - 1278760947242231191842346784717289442470504595193856*S**31 - 592251246469761167672989765436212488850934914351104*S**30 - 250867421308013486136356567211707228779241304752128*S**29 - 105835276033334401805124462760569634439399953399808*S**28 - 50424306142651100914652330854349810778359153557504*S**27 - 26874640918134339663962958096739425376611501867008*S**26 - 13751052633569592491268254190442697790711064952832*S**25 - 6071606151663605806142553151609609615114571350016*S**24 - 2273732163922334818416984956654997473747508658176*S**23 - 745881504152449431268118169639241027493174444032*S**22 - 252820343567317771607625089540054198087525072896*S**21 - 101577482695702035312978481988618772090537902080*S**20 - 44718368023192996167865482666318319714496937984*S**19 - 18267102770114185769580296324247395222167748608*S**18 - 6256282569687872154313002321561420197561106432*S**17 - 1739245709310365066963887567175003769076187136*S**16 - 439250193577187636531407840593411930526318592*S**15 - 116096155989857965842473335449009364309901312*S**14 - 26345822851861509517980778219388399979069440*S**13 - 2544164099641765587957022924128891730657280*S**12 + 7268024868830375010824522182544650506600448*S**11 + 5356269732382868345594236698581924084449280*S**10 + 4213062784243519545380120190162366663491584*S**9 + 1762423620914675756267134578629025820835840*S**8 + 654380340851970051488472752379003827912704*S**7 + 162023211188480512897244437421953847918592*S**6 - 20507875463901679513618318524115930054656*S**5 - 10843037806655185896267129497876598292480*S**4 + 3691444636231850569465225814654027431936*S**3 + 884992397571968690304022761866326876160*S**2 + 150185596113385753715179457794057949952*S + 6969150526117377816732323189150351280
    C[2] = 48165247959877236572320637346997823195780912886317056*S**40 + 123945569357121883784099899608169814047960671172165632*S**39 + 188201630640529195350829749907316756603242851621404672*S**38 + 207292695592841093554248731194708926476817564048556032*S**37 + 184767932361755747567579373906724838022627338880024576*S**36 + 140003565439235685878228983994166142622230414098432000*S**35 + 95585707300478872524108823583690322577240249843318784*S**34 + 60624985664603859318602863294451994289575256507023360*S**33 + 36176816839274008790422473191152036582196814270169088*S**32 + 20141955850049233599843930609163413029424892395651072*S**31 + 10184122638472293103546285965450452589590546535677952*S**30 + 4560349338711400830471134626659090840871987943833600*S**29 + 1870731288462780437289678730887950522360977770414080*S**28 + 765649217980724459795611214760137085574755687333888*S**27 + 352793498019287663841369027939860959582235171749888*S**26 + 180592535067194016502717356443893738855620451237888*S**25 + 88435203281546948256096030524006941817670916374528*S**24 + 37344082197292333620915628781078509040785122394112*S**23 + 13395084133027311964978925716173450427519031312384*S**22 + 4222210270238600237739020841888831945728531103744*S**21 + 1375249526240342624742284170394441873500313485312*S**20 + 526458254643930914070707074631096055760232120320*S**19 + 218924786951374243947672746598559859503901179904*S**18 + 84216435454491653181440041499014842376458862592*S**17 + 27146112044080207892084433501110490202256703488*S**16 + 7095917687142014989143577101747924434411323392*S**15 + 1676329757968024988360705445579559159570890752*S**14 + 410452887029929277445223448854058447264546816*S**13 + 81817821324584317492380877327140848811376640*S**12 + 4602767489752179237744203094687471739338752*S**11 - 23048458094596661930822604211960112033562624*S**10 - 14761225245579295086129526504987225296470016*S**9 - 9964948810881081363238403546339199915393024*S**8 - 3642150610971575045664490194661429932457984*S**7 - 1146901127976257545786784255690863806513152*S**6 - 240043538371148659381088553528697634684928*S**5 + 22470657875352815952988041647851728273408*S**4 + 10189373352952900806450623514867080888320*S**3 - 2871406131519525774144234715003695366144*S**2 - 447183582717570668307239602460358696960*S - 37546399028346438428794864448514487488
    C[3] = -330521518285658356757599732288452837461228456459108352*S**39 - 828360859268689137751371017123180262003236866202009600*S**38 - 1226332276634584494859137589721775344256139358195679232*S**37 - 1316346279512105607480012785348220710295349426902794240*S**36 - 1143085147653959342756135344825113771805022849696006144*S**35 - 843250282297531950515652296987258741211422209574174720*S**34 - 559704724620418802347750871729691497582011369595600896*S**33 - 344421420236728971655616354155452001439285569870888960*S**32 - 198965945000222237491079868910327747614383503245836288*S**31 - 107043660467988923289955268599066481487545247360614400*S**30 - 52261844658277930467377759169793983059464819725828096*S**29 - 22602759607938815276969706492511490408114650408288256*S**28 - 8967832687827700164293077207870275821640121728368640*S**27 - 3554871717476031567417490396545029176956044462522368*S**26 - 1581449865162022510668603488997448695300378553483264*S**25 - 776444350610944415735417897816442177380365140754432*S**24 - 363415259578791999551960553845946569293736372600832*S**23 - 146551536789446790683730873768202601751056033513472*S**22 - 50257476898373796436513193763561441411034880409600*S**21 - 15184369247377257653713867816698222969320099545088*S**20 - 4738600138180778184504938929176248170586409271296*S**19 - 1723717941720750687311939671972834971555849043968*S**18 - 675501055537490489715805347451184363137006567424*S**17 - 244061235738902717488757671087311622035105382400*S**16 - 73799165077439693873752635255743008089443401728*S**15 - 18066838781692517870973042578657602326407151616*S**14 - 3973695894216459741103864582734189036920897536*S**13 - 896745221725370820509439213702855602047287296*S**12 - 155788979096389386742690463881469987295068160*S**11 - 2996250802172384172414343035305256195981312*S**10 + 43142618349498766290095404943612617754148864*S**9 + 24001708715621302038657394996239608125063168*S**8 + 13857705351990424992738510191161001906274304*S**7 + 4366863423565315376638611612669937841078272*S**6 + 1149217728872831372859833606803107862282240*S**5 + 198202315604173789475441568689745842667520*S**4 - 13374851935145873360776900146728238317568*S**3 - 4875746523343669917358430544488465694720*S**2 + 974272486230781565888964130670094254080*S + 74530597119595111384539933743393116160
    C[4] = 1656721718537378275502742034246360524006473732404019200*S**38 + 4041310530322049472286845839215309241907755124397178880*S**37 + 5828940520487618698728961088042633630429460755696844800*S**36 + 6092711622369253704426421597508283665069395269679841280*S**35 + 5150021652044845923551234467015881243347479384777818112*S**34 + 3695287533838299794951941939082318799814683854540636160*S**33 + 2382225448218903453482674295603163576970882513572462592*S**32 + 1420938261540877859549152877840819266757130534948700160*S**31 + 793916635510650194321243421914189679259891368298807296*S**30 + 412352001380071201855849194009198892316544054006382592*S**29 + 194205009301492859677658286333248082724335602714542080*S**28 + 81030035895871610814264198859572161935307750791708672*S**27 + 31051671693588071146849181521212945559184434433884160*S**26 + 11901286066028090608345818680113424734322285028048896*S**25 + 5102620083864549543976894232654435314249862421151744*S**24 + 2399213923289506928379001910047092062492942432993280*S**23 + 1071752082484296094741811154510900386297024845185024*S**22 + 412055322248906433519589500008299475883246349189120*S**21 + 134824603026626088214987663884537909890132423475200*S**20 + 38942637157574656691078126499351824326054574555136*S**19 + 11607214104812098705664036506815359939293678141440*S**18 + 4000415880190913641530116258330117543455249924096*S**17 + 1473407822321302444104605478351874907520221839360*S**16 + 498470604602256617637687502783788965614636236800*S**15 + 140868156823027844911158853192603909801115648000*S**14 + 32152710155302090993801292547882468944023388160*S**13 + 6549435250028969887097378587381395219149750272*S**12 + 1354332391970865876640311454210507759178219520*S**11 + 203424107641613718355959416766203288438702080*S**10 - 2769727206205872488268607349399363235348480*S**9 - 53383349514658246356955668392886954035773440*S**8 - 25653447927784261856891006250690194582798336*S**7 - 12556711844495209494502498529603187313213440*S**6 - 3348894557713662317197642874561317520277504*S**5 - 719745752740862345575702643029028741578752*S**4 - 98453475221650938059684493580472911134720*S**3 + 4611236135928968747275343229789070688256*S**2 + 1191569111694319918606247484503982080000*S - 121784060778847695736120516333761781760
    C[5] = -6466096848515279155658953342744494787052408199035486208*S**37 - 15341990215024355922090890483261722607226057129078030336*S**36 - 21542400863576954902612460735727328393670590808117477376*S**35 - 21908596614920512622136137577049631573803102927904047104*S**34 - 18009835741459927773560658576160250909532788717814546432*S**33 - 12557061990934557182742291890446667230271073788966731776*S**32 - 7854497936162051706779979182145702922190046842973061120*S**31 - 4536666146603777465900239382169537872733124471648419840*S**30 - 2449173739247259018617911041242658782780354091305402368*S**29 - 1226845017502062147635476389400293669850730245631508480*S**28 - 556774678505087593242755324232512917522390540873629696*S**27 - 223840983263431272875570550676208107346397341901914112*S**26 - 82727528561949088770230400666875652898656386533031936*S**25 - 30601920615660950043488816691822124061303807724748800*S**24 - 12621264783106728912613704812985843445731904756645888*S**23 - 5673927964300085331958419664453635746399457181171712*S**22 - 2415071291876731566253004870335023836994549143568384*S**21 - 883613083198738705914296323725158220009520727326720*S**20 - 275234735028581768393638192094111032373485592641536*S**19 - 75785227781375683494505336662412881573590234824704*S**18 - 21502047168983164410518757227038299721319464304640*S**17 - 6998650649991434283438170658118254622978726690816*S**16 - 2415125200582646133553270297480100049058346827776*S**15 - 762366361583410725544469551147680073043752779776*S**14 - 200492206093535837181096343259018325949891477504*S**13 - 42446138304915646935389203357365611992518230016*S**12 - 7959509397645329608511083635205357637818384384*S**11 - 1498077885459142276238606948861045215894437888*S**10 - 192935015547326096292122756718624493809958912*S**9 + 7979617492348358056404652752103679062966272*S**8 + 46171841729537773807107735140821691390754816*S**7 + 18960633187155331858240568213421819357560832*S**6 + 7750792720805659607445979380052871362904064*S**5 + 1704003726116139616021267905528438110289920*S**4 + 288408977104358924292129441488930254880768*S**3 + 29410511531306372914824419316728202264576*S**2 - 881813893210720373153469213434412269568*S - 119156911169431991860624748450398208000
    C[6] = 20455986953365807896121187311015630142968076172104040448*S**36 + 47176249071144595902120744718856298118238233506518925312*S**35 + 64436098120971076256451344679073412240836504523089379328*S**34 + 63704607060289802851257191382697215750356053340064841728*S**33 + 50880368725402875816679194980762304690763002566257147904*S**32 + 34436991377015027063850578707764019970380384493769850880*S**31 + 20878173554366734895017572008630920402490700050611568640*S**30 + 11664745597530226335428647165990007047316487504075423744*S**29 + 6078285955367374576525689469867983876055609036760940544*S**28 + 2933303117736823566356794452157115632859314516096188416*S**27 + 1281244298509605416163322760092741749973456917828206592*S**26 + 495664037850415008051727973393451468942301767722336256*S**25 + 176393057008676755791743018692117174446237757126737920*S**24 + 62855493540420766034167156330008704867678853970001920*S**23 + 24888051833538135418670615044205927479696037087543296*S**22 + 10678069203384269216303303101069715599550005209202688*S**21 + 4322776142396671009561575427594533124353721601359872*S**20 + 1501988145398556418635576733703535475497676572721152*S**19 + 444277052036702911185340564493477773337149583654912*S**18 + 116255825228603443504460173157886424017512964292608*S**17 + 31284435688211803811124545232665512782491472101376*S**16 + 9582070408554322441460841946706909394559672778752*S**15 + 3086971912813353044289772757209174783868530589696*S**14 + 905482649389801272177511570177787709684262633472*S**13 + 220507520061278928511714518055265611070201397248*S**12 + 43043722447865587341823900651091151258961051648*S**11 + 7378798495968322419354720893627114299984969728*S**10 + 1254030891873264366521611863021827573638234112*S**9 + 137252409315993931057297227291674297719848960*S**8 - 8657830301990359841131635693104685813596160*S**7 - 28696000987711240883719597355646299400044544*S**6 - 9902383479424835384286209734274804749434880*S**5 - 3302041117544387831138067130649591972626432*S**4 - 575399962394113343618529719275463156695040*S**3 - 72192796473209659150036790472135095091200*S**2 - 4891291002285319777213992489670227787776*S + 73484491100893364429455767786201022464
    C[7] = -53915713224165252459566565392978626420843695436021628928*S**35 - 120770180460835632320925124261739097631196687837316513792*S**34 - 160320146988989548656905278655557117606343347462169690112*S**33 - 153940196494782995977894116496330465929192395500161073152*S**32 - 119338812562283459732674838999679419399623230463066243072*S**31 - 78322788363569656918689188430867828456283066635040849920*S**30 - 45973565928552469724906952117488911172312922200538611712*S**29 - 24817846844414585714645551826681321818660181619454771200*S**28 - 12468031911769681164351174343795526452572337591008886784*S**27 - 5789855292239997257532009271328865930773021822740856832*S**26 - 2430920011076236041262800152882237944618904809686171648*S**25 - 903634598254245508264511060573106438507368970348134400*S**24 - 309122508281191750766469783137194630140799092575436800*S**23 - 105895500452475159480669086794603194458455611979857920*S**22 - 40169790474280884576248997182996091553874014740938752*S**21 - 16415720194727661200238421234536854072628924670541824*S**20 - 6307562332518105278249794579026021787752302836187136*S**19 - 2076483685639214862987298465027878949668813772161024*S**18 - 581647289515752918911204607746372849745907761020928*S**17 - 144152814572988535383116507865100395242452666023936*S**16 - 36646762967462401034458601270243268630253274136576*S**15 - 10519924956250220755641457607955777689915647590400*S**14 - 3150844606668086137997058520376091948531104874496*S**13 - 854702923138644087415420395120570177039261237248*S**12 - 191627329141521128711564128484812123405237092352*S**11 - 34249444360187940512420006472897220742668615680*S**10 - 5323139806697705759284634424547431457952366592*S**9 - 809080607263594273634372144164713678174683136*S**8 - 74510040173328114400742252522063329713192960*S**7 + 5808600003967587310280489004213925910151168*S**6 + 12936251535712353380385139285168311062495232*S**5 + 3658025789351530529255103447635566807482368*S**4 + 959026772391572168397654306610157602209792*S**3 + 124357638316693809381021342361599713738752*S**2 + 10319724653109946169791286503155194396672*S + 349377928734665698372428034976444841984
    C[8] = 120770180460835632320925124261739097631196687837316513792*S**34 + 262544645331689321909262608368852327389237859506286755840*S**33 + 338424846326009983186973742517981394711127444184369201152*S**32 + 315302329636382460797503588870707330780108894308464066560*S**31 + 237000591975909155358351423630016542774380442584472354816*S**30 + 150659547172513726164498690411860489253474634256728719360*S**29 + 85517870422210841458937615552915851719821609537139376128*S**28 + 44551437187406484547324132214454517448942358473799106560*S**27 + 21552098864562474871242967921068892563725444002300821504*S**26 + 9618273357595554123523145354965324434987726735170076672*S**25 + 3876333067227866386184045781002020136241726469114429440*S**24 + 1382377018751029146623500243159944715360590010924400640*S**23 + 453742374549719478833802441835955110238040841256960000*S**22 + 149108812385994675334674625166256463635291721087057920*S**21 + 54064531636247222137060380709289240349998785383890944*S**20 + 20998091462423285080115899543676529044165927249117184*S**19 + 7640340077880427077677964474425612987446663613251584*S**18 + 2376894993045155660536788518210922123159504099999744*S**17 + 628552497841680284390977846117689529584563446087680*S**16 + 146985192083108651575085932675800942816583495974912*S**15 + 35146857048172723156662385580317391687416402673664*S**14 + 9413002410114753242665843322770052915157482340352*S**13 + 2608425767440420733609018874293981925580310839296*S**12 + 650666785274728437483874609939768134430128865280*S**11 + 133394233405948138273209238277138180662364209152*S**10 + 21648692584661524322584451970995808098158903296*S**9 + 3020323942514260020931235251064602801603608576*S**8 + 405704092833811549205284513126187858789400576*S**7 + 31067088999681880966998710011374613529886720*S**6 - 2652895734096454276263057275082480537305088*S**5 - 4203668825149956064039638540708156215918592*S**4 - 937388961544172350168126723324554189471744*S**3 - 181768406333630889230533165270426108035072*S**2 - 15610807688030356978336192952503564763136*S - 644982790819371635611955406447199649792
    C[9] = -233373018072612730586011207438979846568211430672254894080*S**33 - 491959066216605299224212336057735810085160129824555008000*S**32 - 615182411546679787838268200956831905047591174804560936960*S**31 - 555550832414098475644952086044175587442356015891134545920*S**30 - 404440443171410021888076148555147243657586038845783146496*S**29 - 248727260429661301951304890731870796045760906564762337280*S**28 - 136357583277173656389223317860870818928769198801620566016*S**27 - 68465540381142372499074570794655813450929579093875752960*S**26 - 31850560338742653090291269153847308856352748579667836928*S**25 - 13641335360116922561230216494674693353480960225868513280*S**24 - 5269140555726069333096970561438400658486370478378188800*S**23 - 1799631764207943674507977003682282142516855333747425280*S**22 - 565648081923817745070198014750841629227517618212044800*S**21 - 177901360547011892324594336920523248945711238757744640*S**20 - 61504609544549465296906417382783775067810153489235968*S**19 - 22647895115857636585677717483588877034173433087262720*S**18 - 7783373549194914517878936523179408349147103722733568*S**17 - 2281490629893843239052452453782278234589978353991680*S**16 - 567598898783977084456765375085794190118642002165760*S**15 - 124715114441719554970907049254086680604718131052544*S**14 - 27913396384945700763132711100860194447773159915520*S**13 - 6938313739168019510556790055236089930012294119424*S**12 - 1768762167797175904262120479112914218742720757760*S**11 - 403027525962831524056622073599227275607235624960*S**10 - 74938637541417691598161879503214034222369996800*S**9 - 10932745017219932583844622431820466245913804800*S**8 - 1352424144389924006895657522134012840988639232*S**7 - 158130413575916940141772336687755004592783360*S**6 - 9916828545756029630955523240661466029752320*S**5 + 844442736060050149878494414145582048215040*S**4 + 961174650152118979609255362448141267763200*S**3 + 158780034906477866628641800138604631031808*S**2 + 20304872176526271450946628517881876316160*S + 867267093779464276574232941805753597952
    C[10] = 393567252973284239379369868846188648068128103859644006400*S**32 + 803792817821082241110502692705554266449986511672889573376*S**31 + 974080757056051366406039504221123200330270199483509768192*S**30 + 851719334193512696677125628536333725977857938510059667456*S**29 + 599822075362650358996119849620843175092064974975495307264*S**28 + 356419659658264361601177053089828328662293725379899162624*S**27 + 188465972191543961559415505555891481587732502821090623488*S**26 + 91077555735451402945843132627717794754558550435250044928*S**25 + 40686365982724249489384362013026136393972598905252085760*S**24 + 16697856938615790282851759915079041173866369531122810880*S**23 + 6171331470031804666780253219858537290847700697680445440*S**22 + 2014871773685935701573117738510429604681337454974730240*S**21 + 605130117568768953696437532038168280685093804845301760*S**20 + 181689858228704054478999830082643987560857144498585600*S**19 + 59733181007254512576177298538137061252731046855704576*S**18 + 20797703606505451581755356144177312522516113951555584*S**17 + 6731241616675715788514533220223062992979734170697728*S**16 + 1852909969393662668056689814426221397302941937827840*S**15 + 431978886473606098397463107545890826352506492157952*S**14 + 88763121903392232579635167929849456210664826601472*S**13 + 18493191639916461014844704809171686300699194294272*S**12 + 4240668150824940956237249766102675778365430956032*S**11 + 987840021406448853157039670998870790461884203008*S**10 + 203959781494172980911802862840390485207299391488*S**9 + 34056606655187842237588848631545709438804426752*S**8 + 4411185196793392274553980272779845908442382336*S**7 + 476346924437340216098798170899309924198645760*S**6 + 47522007989219723169531233315811310176305152*S**5 + 2389397309830280377562048837529345256849408*S**4 - 185222122301244153040212977851400588361728*S**3 - 146887682371971778142544636426728348057600*S**2 - 16005430556436910409561880659752743075840*S - 1015243608826313572547331425894093815808
    C[11] = -584576594778968902625820140149494011963626553943919689728*S**31 - 1155578380635867460123806186296253229912113571135859195904*S**30 - 1355684259595856239874297711235937442918674858411684790272*S**29 - 1146405676582412471724627773153887024892104531838031101952*S**28 - 780033810382620432951563804347221610600669284417644003328*S**27 - 447235222575962189313941689622514069754765204184409047040*S**26 - 227772931522313992709350539292618313628769620808175714304*S**25 - 105783451746080158598282207502009429488537825406175150080*S**24 - 45307445947554938421743004245003807756209920559420538880*S**23 - 17788196513142552388554519183548664532085347856972513280*S**22 - 6279026507071064255374202186530986414492269778850283520*S**21 - 1955661100470387885495671363382421257246799845497241600*S**20 - 559893431097482731263628904908238991031948581294571520*S**19 - 160048013291355014722446282734192121835217156906680320*S**18 - 49890402313036257192933623705966375460770428802301952*S**17 - 16375097768989187594834137601724383470955599344173056*S**16 - 4974715449274104922144878303073768673934863713173504*S**15 - 1281124039166029767645281002349353814382795768725504*S**14 - 278639020653191187179659811138902050920819540885504*S**13 - 53256033965787716761886249962592987142714267009024*S**12 - 10263443244448465222367058406617150980254880235520*S**11 - 2155913568432334206002016611766961007588632690688*S**10 - 455204894744982242559006653890729923809229406208*S**9 - 84332962091356729674395556748711582660732911616*S**8 - 12491088996220284045551937866536137428643610624*S**7 - 1413979895361695878799482383134667773885546496*S**6 - 130590830657797234362841870126112780251561984*S**5 - 10814671708597050021902952570822973538172928*S**4 - 422003964602999634965832766311635007569920*S**3 + 26751727455293010636819747407317591654400*S**2 + 13476674981504431249374800223316538818560*S + 727519570747132291343721848170579230720
    C[12] = 770385587090578306749204124197502153274742380757239463936*S**30 + 1472504033092057648218230871873571284415010897172373700608*S**29 + 1670420764373858487370686095994846003165099947543503044608*S**28 + 1364416918026038450840690949025891156259346239324252274688*S**27 + 895754314172235827460223437321116385041663229559698358272*S**26 + 494843133725471616884795488739800732226237559781415976960*S**25 + 242360881670543402086129150085362480242941027197743267840*S**24 + 107997778480046659405451663158872253005744693536253542400*S**23 + 44273376622231836013668347472814857854491078154916986880*S**22 + 16598350930400899169852526392106767402748200885378088960*S**21 + 5584652415717297849323321081391535671743764062692966400*S**20 + 1655575742301710626568363474343525614586138318392524800*S**19 + 450653092529207638921009849353578993859122258404966400*S**18 + 122278868316620344052619419953134484426693559839621120*S**17 + 36024015806506584923260118433663695451288335993012224*S**16 + 11108350304529898618257260823908189711536654844428288*S**15 + 3155762778887606496215319984237289189372449219674112*S**14 + 757020175911794021237723751080768084723171189587968*S**13 + 152816106139549482574731651308944350313632409583616*S**12 + 27000082129229502997895811768475290806090159095808*S**11 + 4778079417527576020862935672554037385139748601856*S**10 + 911729778141311021887458527446008943796719452160*S**9 + 172776267007479476195811624872743180080164896768*S**8 + 28373343111318605750913266317465484364825493504*S**7 + 3670060918925107063420811772052668938962599936*S**6 + 355671601351602016898752420545587589599461376*S**5 + 27318998785562838239319999930372491898257408*S**4 + 1804150998560919878944143025855658211672064*S**3 + 51706789942156758286507263296764662251520*S**2 - 2291567509745466369146712869940831977472*S - 561528124229351302057283342638189117440
    C[13] = -906156328056650860441988228845274636563083629029153046528*S**29 - 1672892886127231088407878610262623975206825094741198110720*S**28 - 1832803928407912674624209700962277227414082715516181413888*S**27 - 1444124947993916315564257114695752984538416112809300459520*S**26 - 913461094698980347811609129886559610605285183900826468352*S**25 - 485458515339743153337215056207413913542385604381324083200*S**24 - 228275209755702365255046004098619357956248781416520744960*S**23 - 97429022674926427116221547799978027356681224946765004800*S**22 - 38158018235662974311378942747289013490799739601084743680*S**21 - 13633246228608205811011943716547784324107405856583188480*S**20 - 4362549191302745319799241205780388894828414664064368640*S**19 - 1227894964906142591602713963906910949594770568789360640*S**18 - 316876543184024263827184116559598889416627298133606400*S**17 - 81345005536518163628690744686690719835211274565713920*S**16 - 22567278212267827179667271368859588314061021284139008*S**15 - 6512606729558839602917389828871624450525658378928128*S**14 - 1722690402931924505364963447177637801126246930710528*S**13 - 383015185563250484823501461134440204727334478020608*S**12 - 71334454405862283313995016461042818755502350008320*S**11 - 11567273489713308306501343043959127841412246142976*S**10 - 1863512422253980303867193071406325098572721160192*S**9 - 319756103981239748157403751818546064149106917376*S**8 - 53723243803157221815657356136734028024699158528*S**7 - 7699780644043211505316375896991653814368993280*S**6 - 852112952864021706637782568135471093415673856*S**5 - 68733895909345129362187671675979997059743744*S**4 - 4215879337443629482704527546673883988885504*S**3 - 208299739178486561539192836340057808830464*S**2 - 3937302855811358480338180542359215800320*S + 88137211913287168044104341151570460672
    C[14] = 955938792072703479090216348721499414403900054137827491840*S**28 + 1702564711001480065501872332347579082150545765334022881280*S**27 + 1799122903249852679731893522529050205247388377437993697280*S**26 + 1365531925471753064531600432361728011997824713175691427840*S**25 + 830924502472858546322601112937778058366116736402792120320*S**24 + 424114593110913470692268563754516481352740088921561497600*S**23 + 191128819206148670603111635625694024353491714526486200320*S**22 + 77984244878983828903675022594131637195406014396812492800*S**21 + 29119929502314754993934092253607027078754226525920296960*S**20 + 9893201582786512285742265673996540009602521793382318080*S**19 + 3003474601471453659774053680797314631237776508872294400*S**18 + 800406021115896903398498989461564675213710406325370880*S**17 + 195205285810742853279381669121250602059147104170803200*S**16 + 47235953472056465979685470709306309535129658237911040*S**15 + 12290551808523312579789179740761179947137038534311936*S**14 + 3304890052939172277837862734185180121175331239362560*S**13 + 809922689890683301783214961847730197841904786210816*S**12 + 165929646732906523856192980278932150228904407203840*S**11 + 28313221444323183510285879442187113402971130429440*S**10 + 4177809642727985990661004221401270034552053563392*S**9 + 606398020929339904485126359607976831084438487040*S**8 + 92403421358636357146362807279771834410338353152*S**7 + 13551595469073483751689251572747176120460247040*S**6 + 1660847935745862121070188027743050149931253760*S**5 + 152904235265532160103422552771099523180134400*S**4 + 9855121688059458064137431401709154399682560*S**3 + 452625637388580902731981410926317323419648*S**2 + 14883141016812077147286555160655953920000*S + 140617959136119945726363590798543421440
    C[15] = -908034512534122701600998577252042177146957741511478870016*S**27 - 1558253835605326513340851702610363313960698100760858066944*S**26 - 1585966192706806611258025197673795456394337750308351901696*S**25 - 1157778765462907393955900839445252964020167257722066042880*S**24 - 676610984670343706501992182617682885398570608273391616000*S**23 - 331084152486069478193824377921248520294583579225431736320*S**22 - 142717174089569382084692841843411339327985694142659297280*S**21 - 55552752306019063592674096818761844709615291562490593280*S**20 - 19733443333033899627452293894002429169072015605277655040*S**19 - 6359481309289908969089466837045522742569899376079011840*S**18 - 1826719672933674722260505778568795388730414943426314240*S**17 - 459496735583317183002870968492445694175983347443957760*S**16 - 105528659075142891359692714839824071895278112944947200*S**15 - 23972283954893582456702372237635458858379092636467200*S**14 - 5823308957632161488853253313361710925561554337267712*S**13 - 1451673743144692710369289742387835528395329485406208*S**12 - 327692931927955584242788338538800964248701654532096*S**11 - 61437424147729018515695775383141761238378930503680*S**10 - 9524924913831869394879497586980642378625931280384*S**9 - 1265851025973769020373920583078329514037222572032*S**8 - 163444266158947318964860926381847667839239979008*S**7 - 21770572026835122771662567052376951568690315264*S**6 - 2730516863780992044460875438126075202332786688*S**5 - 278264362586642199754404143514447390806376448*S**4 - 20461472527968920684368410593156501226913792*S**3 - 987913285213971731977124300238882848374784*S**2 - 30205851819416556406396256997367860953088*S - 496104700560402571576218505355198464000
    C[16] = 779126917802663256670425851305181656980349050380429033472*S**26 + 1286523748682807465261757450621310774993246854921974710272*S**25 + 1259257750130986632776646766487307032407201923283770408960*S**24 + 882720420154612235675950145586307271541850879077132533760*S**23 + 494551276551911579363500284110267902852116858633663283200*S**22 + 231547684818581519574805402169377470129964575575821516800*S**21 + 95269987100549436475705330395797413279370523339852349440*S**20 + 35297515626126521227690193264559832574715386430561976320*S**19 + 11898198162746123504801758972265322990080550482183454720*S**18 + 3627375484217727713783657311702160600912817658433372160*S**17 + 982841972345662007621813937657356547751385979106099200*S**16 + 232548282129025677612440461274432283073952207937208320*S**15 + 50091995354638396933937862457268899000414611502530560*S**14 + 10632885441046431412215496263335906136362933666447360*S**13 + 2398835197066128085359135307200572634334748961931264*S**12 + 551137102793418181510791854334873804709385954394112*S**11 + 113813701060966192343595903906904258098075940159488*S**10 + 19367757397172821168811118594249292645587272859648*S**9 + 2700789080065832696503877707136476168725523857408*S**8 + 319212158624865261520192122162509167852083216384*S**7 + 36080689481125023341521125070560153925777883136*S**6 + 4114867748247113562523439980490559726880292864*S**5 + 429174264047716816633690524574531915693948928*S**4 + 34919812479163414528631980297256075857494016*S**3 + 1922906883273816168353647907279725924450304*S**2 + 61819615213624043422425930017054159536128*S + 943932869356767387699883031167745654784
    C[17] = -605422940556615277770238800292381541173292637610341040128*S**25 - 960520048093458262304041901314843129972402298008570429440*S**24 - 902681650985293881439921768895664900787193443811107799040*S**23 - 606523251555714106965428409691468972274779511227196375040*S**22 - 325135851654425189531357514669248656423269785824584007680*S**21 - 145345063611503321855472502546601051732576855901025075200*S**20 - 56949483273883303070415655580109385510086317064962703360*S**19 - 20032977169142803622485271621414693677438459870130995200*S**18 - 6390427588529492977530300958104166938631779045102059520*S**17 - 1837447146071466461993875917837270133128278492860907520*S**16 - 468016012060727837305388089790373365331475605026242560*S**15 - 103754874360273202935527592870934223174784199006617600*S**14 - 20866858394695486230766457483374236082611213565952000*S**13 - 4117042888154421380563565956413489551199992713052160*S**12 - 857426883299354133720691542036101456940696881594368*S**11 - 180307066125420430770998847148162556924778938105856*S**10 - 33785432875379149677486446107383077089407374721024*S**9 - 5166581964239509572501651441376465329341916512256*S**8 - 640008450488191229834616533473253499409753178112*S**7 - 66207287152382954073142440231327284760126947328*S**6 - 6415466111267803164239014834686744946047713280*S**5 - 609006051978416231651198948531332827337195520*S**4 - 50714783356146396806982338360018558672437248*S**3 - 3089211879662383872901077277783070567563264*S**2 - 113248752950716535026511918492081052450816*S - 1818223976871295394777233235795710574592
    C[18] = 426897799152648116579574178362152502209956576892697968640*S**24 + 649711741608870439142828933845948638513527961738962534400*S**23 + 585209611022682825581258205766603870521529460461708247040*S**22 + 376174392452018247700617548390683872709847338507567104000*S**21 + 192537195013698151523140456225480290193274754112369459200*S**20 + 81987208644336965565623775493659855794831421703245004800*S**19 + 30514408073763137975001083717055290314461928398614691840*S**18 + 10162950186659547389488783972089839933451358915107225600*S**17 + 3058586088896812087740661757812988679976622322163384320*S**16 + 826601761663203795892990754304174851630378394090209280*S**15 + 197158243202583446611430656705965488198136910231633920*S**14 + 40770401956421542092480048225659712852443137384120320*S**13 + 7615992454110369696594313895937078634929486980710400*S**12 + 1388188766184580329222635223922210584085507562536960*S**11 + 265002057732423061570657605489381164983232575307776*S**10 + 50587003718655295993034484351500806577941911699456*S**9 + 8515682154729064778513805104521970843200316768256*S**8 + 1155899439664566682718775483528422693794046017536*S**7 + 125203508554908558288115535032422607271346831360*S**6 + 11102422224832224630138442310709636199964737536*S**5 + 896415336035280433738777645605147732284014592*S**4 + 67991073736514136829646412968108497982980096*S**3 + 4238669627316546339836662188274023680442368*S**2 + 171846547620974600857854527321981184901120*S + 3145798693075459306291997735891140345856
    C[19] = -273562838572155974375927972145662584637274931258510540800*S**23 - 398707858664040561736085643948569676574687312174959820800*S**22 - 343536050351174922499040488479712008966735938039945625600*S**21 - 210814025465406499278531730875115335949243793138515968000*S**20 - 102783784372851379582089929437754044478465668749648199680*S**19 - 41585450768516210494589128060886468591852407186941542400*S**18 - 14660477095056013943302788698315479013165641316255662080*S**17 - 4608672120436862440717796356550346189432326679271833600*S**16 - 1304063747322342620353514470241009140848633201914019840*S**15 - 329979249092970116823061701692181769577997981387325440*S**14 - 73377053330721223589581501101416190966466426699776000*S**13 - 14081494954820252210849552613511712373803399239434240*S**12 - 2428550858537527361075673609392322153571494448332800*S**11 - 406035694582552674739223916622198723230078567710720*S**10 - 70453830119819906149282435124739625112220133752832*S**9 - 12087161605494539371232931637357284215857778524160*S**8 - 1805585487262268311428145803653416752002107441152*S**7 - 214159233323648580788477328054058263796923760640*S**6 - 19868913912467564285512341695725805010388254720*S**5 - 1468006789487194763358779762608667037848829952*S**4 - 94784818111802872982955235269493184077496320*S**3 - 5384768989415080972064486429183166992351232*S**2 - 223415182515897525059512062319838363648000*S - 4522277568973015812048803350578452234240
    C[20] = 159483143465616224694434257579427870629874924869983928320*S**22 + 222176198971969108160641824883519401390897101980953477120*S**21 + 182738362681250664574055355267176903173857983979533107200*S**20 + 106807901501567653509270938610141729141721792450595389440*S**19 + 49478808168837128084523548383685896984545544493271613440*S**18 + 18966788064247778909765510534707484444704941588149698560*S**17 + 6313781413172938243729284542051230807624363252918517760*S**16 + 1866899661221140329659423739020475291788001174261596160*S**15 + 494739563661347667599821964198244775470232049119395840*S**14 + 116697726411840930564096182578396452644435746420162560*S**13 + 24070513104721731251542727075749875162933879342366720*S**12 + 4261395290318210329200855937699353452124499303464960*S**11 + 673755680163851272098571135372665448291389679861760*S**10 + 102456600277105701663395981911078104461774055014400*S**9 + 15996001497225137741920278321525857241463577903104*S**8 + 2436048396455344949346386506966434524928384434176*S**7 + 317904017049529024301092174527853006044813852672*S**6 + 32278036547986693447088213340689638877623746560*S**5 + 2493628993670600380782022284451667440931176448*S**4 + 147338665430921799367318422938935863174758400*S**3 + 7130144321484714815218235836723710776049664*S**2 + 269664765515642644951586982909576015249408*S + 5585379562897438126487801557995959091200
    C[21] = -84638551989321565013577838050864533863198895992744181760*S**21 - 112471717137243502700163043333863735764754819113287680000*S**20 - 88102964763946457641074210914242990070438222429348167680*S**19 - 48922290622000321448004463750238224731399060259633889280*S**18 - 21472732924234227033463152443787422920410117330519982080*S**17 - 7774184946848225883491577671773394513391956591326003200*S**16 - 2435109384125090731313591029905507152204039450190151680*S**15 - 674605769104093260167147781569179412558311940916510720*S**14 - 166691562947213392838188083704891623580542280474296320*S**13 - 36466588918401094899660213185643124639841186847129600*S**12 - 6935931570679691052596750562924285126134457717227520*S**11 - 1124913475059969638354704136121836307974474422026240*S**10 - 161688735262353673405108337952683034418461110435840*S**9 - 22136257536396441345436924328855650371436690800640*S**8 - 3070924822238700731829731616946912169264548937728*S**7 - 408674764321948293088663454390921933727647924224*S**6 - 45644688934025425343955233903901490563866689536*S**5 - 3857329705843263849820152640030908467921289216*S**4 - 238204808863018458535324781428805392511533056*S**3 - 10549829136823138542724251052268161083637760*S**2 - 340037419192117356474596782499027226722304*S - 6420589655134348689323499593085143220224
    C[22] = 40898806231724910072786561212314085732638116041195520000*S**20 + 51724625871705682201994333523011374459502770462937579520*S**19 + 38490965800872090667463459279831327626315702138432389120*S**18 + 20248666831931180452787457668153248694086825322395729920*S**17 + 8394179878870800821766619693661671534937999454869913600*S**16 + 2860300836008616590558330549136258288699176127352012800*S**15 + 839707276401512406260893821569311809157766425671106560*S**14 + 216980790174665972491859789546742996893659455868108800*S**13 + 49737102015054441317034839110544604674312760113233920*S**12 + 10032258778655398661151432463778787437138826756096000*S**11 + 1747360760134393926413538286500246766772778927390720*S**10 + 257475766839139320918828581017703516502756635443200*S**9 + 33304615202226646843067964342342391514268906291200*S**8 + 4053716686347322829591838334517955124553779773440*S**7 + 491847886172807127669200241056011746224411508736*S**6 + 56032070745447079564199362564673148709830131712*S**5 + 5207822594691079169745707074712634671883091968*S**4 + 351670185451066638757726975840798287050309632*S**3 + 16273820154543821670042553457349093169823744*S**2 + 480120386876055226342695002039491724574720*S + 7728123163457212647149926874977891516416
    C[23] = -17991174216245454678954550790612651985914007117543505920*S**19 - 21601087239992889633209188655543877150723460789016985600*S**18 - 15227655961393448405175666185654571569728536077842513920*S**17 - 7565423134950777997046347677234707653086386295354163200*S**16 - 2951824228110972895365161727316390076956302898228101120*S**15 - 942906852652985506808545606482149481862981728652492800*S**14 - 258278310853823651007454584617355460748958998609264640*S**13 - 61932372382088538184565168279674426771160438931456000*S**12 - 13091932032637397288003729278862721807686903865016320*S**11 - 2417963819586085333830861035181036329107689874391040*S**10 - 382487159262616764186793754979569680816385430650880*S**9 - 50692125437059318356000555105129995942886459310080*S**8 - 5827513856090595762701097816257405380031047270400*S**7 - 620656344213740196651909156532638955742680842240*S**6 - 64512709294622006767987539896028528246859497472*S**5 - 6116893665209173753561962846482687059602440192*S**4 - 454220301038963184534879896635022800576315392*S**3 - 22978682592461545582360527774017076689108992*S**2 - 708265728167356267213262209527502036008960*S - 10437399714696852746580326131293298360320
    C[24] = 7200362413330963211069729551847959050241153596338995200*S**18 + 8184641411156516073771333083688224197872249009183129600*S**17 + 5448753166314851566350955284400670827002785612326502400*S**16 + 2547641568937924851004576640404716375978445214475878400*S**15 + 931860889418708759822077922823295458016215896351047680*S**14 + 277791469905161268513721624825411241340715466647142400*S**13 + 70632509838463256480329133969431216219140234128916480*S**12 + 15623897444612672134130491517724347658433720221696000*S**11 + 3024711078950542430838657365964923168405125217648640*S**10 + 507306448068612266918392518160382474429941111848960*S**9 + 72155300795067090314554108622712797570337551155200*S**8 + 8494961507260820404551734203499662853818558709760*S**7 + 854283585909537418011484056697010105524158464000*S**6 + 77977402235463164083068740931081926783512084480*S**5 + 6750013290116956944053122778797031582485970944*S**4 + 511396131531153940587152982732084448801587200*S**3 + 28445721728131567452226853837120186565525504*S**2 + 958354910057288665802795246961939185664000*S + 14755536003486588900276296031822959083520
    C[25] = -2619085251570085143606826586780231743319119682938601472*S**17 - 2809867636478008544642085816309537544935030573320110080*S**16 - 1760372643075010923046555821911879409850680367242018816*S**15 - 771562364371638797037500740830582963164106592597573632*S**14 - 263381293969861235093083679364251813626731811678715904*S**13 - 72895435460258890468582726624695519600555657881714688*S**12 - 17102537297182097824168837473483043102869572806508544*S**11 - 3465529876037705773456504040016814297146685007069184*S**10 - 609363083263725432336676087613185967871101824401408*S**9 - 91887039178945909600023755408060632484886783983616*S**8 - 11606454830859770726503430125390684496340398899200*S**7 - 1194860244348019103167427413221392129671028539392*S**6 - 102958768406493036558692098286889289264633217024*S**5 - 7829425427254294357163284206573846722615705600*S**4 - 541799546451654929769385705333078528507248640*S**3 - 30750003466595142286266655703185669721423872*S**2 - 1138967927389190066465011359433432693211136*S - 19167098201145773316055904939238783713280
    C[26] = 864574657377848782966795635787550013826163253329264640*S**16 + 872425237859884588361622735676034002650071906408988672*S**15 + 512336271158402321837754887939421154303868928905969664*S**14 + 209554205441786933831629538001930544071749898709499904*S**13 + 66415638753753750427659635935489253120985251916546048*S**12 + 16964292569058955186756921769706238984315391390515200*S**11 + 3646947091678387888393463635489769323837294538391552*S**10 + 671358524069650037709516378609148850680550091915264*S**9 + 106148849546618232454204279864951951028273150951424*S**8 + 14213640539397320914153380013004199661256822489088*S**7 + 1569530512554409253899525295888987683043219079168*S**6 + 138404628414446240616758424858497466439462551552*S**5 + 9934147387403987438257430466718104543354159104*S**4 + 604093658733803170243891768755833229639942144*S**3 + 31326879322427500725005760052106538420011008*S**2 + 1183966202075311354299438233569845043003392*S + 21903229372869039739711756912181397946368
    C[27] = -258496366773299137292332662422528593377799083380441088*S**15 - 244384414876764102272875937086505514755136390111952896*S**14 - 133924709024428560427248738437455714045226674831753216*S**13 - 50855696745601878781506050045140752550029040073834496*S**12 - 14875681430112031578455793262824545224234310689619968*S**11 - 3482137267658890299023305191407543895391854185676800*S**10 - 680228079511157763772671905634167725644187353219072*S**9 - 112622789538897276742980659692413026674848280084480*S**8 - 15814409303531916253735979298295978718244900962304*S**7 - 1851101263781268795025112051777379870442998726656*S**6 - 175052914729592874516993976850298427443800702976*S**5 - 12855011883199817704370561390823489907405619200*S**4 - 737768469502831850412629241234279231431639040*S**3 - 33628582901271767444289740396202580072464384*S**2 - 1161536515293349474285164334803911826210816*S - 21925300038431691746285893214256389685248
    C[28] = 69824118536218314935107410596144432787181825746272256*S**14 + 61572492067469068599450147104630473861813366056550400*S**13 + 31325608393411455817356465702529132608783786071556096*S**12 + 10977992171413613493648864388550884423085248238059520*S**11 + 2942915697770529211576555952095241362420310277619712*S**10 + 626075365650821809801442448240108775509560404213760*S**9 + 110019860945343111241293410453149771100934916538368*S**8 + 16180421102400005486184593454185649933568264110080*S**7 + 1986319911004403690589347598920131572023378837504*S**6 + 199100700502335015224564951416742230824121794560*S**5 + 15676970980599870252399370612654648648771043328*S**4 + 920347538167359591718380432478228064929579008*S**3 + 39591408082175902792350701863161084950609920*S**2 + 1202231962236976460067216480792763982413824*S + 20741723487381240612235077407212711182336
    C[29] = -16985515053094915475710385408173923823948514774220800*S**13 - 13899649095094750718244314462355360373764936632893440*S**12 - 6526066601811992509498676735571346338820760849612800*S**11 - 2095932648355596745925118369371039936566223374909440*S**10 - 510653959335753615781679116557982443395531403165696*S**9 - 97739678179274672694341689463094030644016347873280*S**8 - 15259553828192160688523151587595089308212250279936*S**7 - 1962290460285652415022463444644612422311272775680*S**6 - 206303339765311470741472804219653317631900909568*S**5 - 17216912895381239608236538513760079110530400256*S**4 - 1083616201209195462661895742391035672699863040*S**3 - 47677747749802805720041485433745012210794496*S**2 - 1366395058281113336784799935131842542305280*S - 20728137279947870001158904841254551420928
    C[30] = 3706573092025266858198483856628096099670649768771584*S**12 + 2798123974654865512448847178569985336306760792670208*S**11 + 1203953660174720486802076085480110913889844915601408*S**10 + 351413379818318282552633252391651358944831547113472*S**9 + 77033283180426063760253262666631867287630235303936*S**8 + 13100972286097294212343576688401753008245171027968*S**7 + 1788739726323469970505850643937943922157226557440*S**6 + 197020500850228017579307093468987745588215808000*S**5 + 17246812354462102370180235569751772862982651904*S**4 + 1150449322100627002535816102737116296065843200*S**3 + 54262369798875222096133325974143445896265728*S**2 + 1590484337345864775900022174723260899393536*S + 22773250971351888946413332252197375705088
    C[31] = -722096509588352390309379917050318796466260849721344*S**11 - 499384480474757177720292531856387301268788657258496*S**10 - 195279025639744246025624620592701702681423620603904*S**9 - 51282175192021389093139043037665262457968503291904*S**8 - 9989031696849409798504755965995924787015809236992*S**7 - 1485835094782155471575928820575673239282426839040*S**6 - 173787163508219164740665162725067705500313845760*S**5 - 15939877964187781359366807508154119533868613632*S**4 - 1115354682791797684386145325900887057741381632*S**3 - 55752586828023908890204514226134839164141568*S**2 - 1751714505422030534762986948433525065383936*S - 25652973182997818966129389914891304828928
    C[32] = 124846120118689294430073132964096825317197164314624*S**10 + 78443776361746581444515255304206659150777738592256*S**9 + 27598066982271292308971004417975191316734165385216*S**8 + 6439930851016659764486767728171879280974690779136*S**7 + 1097177124245020659141625935480126061934895169536*S**6 + 139820821429087435663713719134658391853875855360*S**5 + 13619885193803818410568777631370709581311246336*S**4 + 998641064563452457264998805642412558804582400*S**3 + 52365320469492205323667018332602500489674752*S**2 + 1743607153152864426907911123450033063591936*S + 27370539147219227105671671069273829146624
    C[33] = -19016673057393110653215819467686462824430966931456*S**9 - 10747289588557050935044540842588273237994210590720*S**8 - 3359776126008005110370816946588433079320115675136*S**7 - 685724308603025158840817565199944985365845114880*S**6 - 100094451952360235753236301133264614737699667968*S**5 - 10624271055747135387303486798492671770970030080*S**4 - 827393047282930529856702463438735502877917184*S**3 - 45465494681640471125227452132919580955770880*S**2 - 1588086525039562113869704437063688191475712*S - 26418290199285824650119865506818682781696
    C[34] = 2528774020836953161186950786491358408939814256640*S**8 + 1269586424601730278638349035551727430369332428800*S**7 + 347145889750168745103491124914396982878593351680*S**6 + 60704012267069891938831935452314577861250908160*S**5 + 7380562609613790574011216005323184814096908288*S**4 + 626360566185501258208035882863786771443875840*S**3 + 36559878623935401158827074100906051447554048*S**2 + 1338289829160975024732629034177994508206080*S + 23354213603522972262789771133289532227584
    C[35] = -290191182766109777974479779554680555512990269440*S**7 - 127405024188535181098329231438452521713184800768*S**6 - 29847388728798964540171328209121654184949579776*S**5 - 4347380872954815151418664524114171743224987648*S**4 - 422633277753503396465846759364049532356657152*S**3 - 26884139618314952198087739082850079596347392*S**2 - 1045385734755048371182902463501812602241024*S - 19118426130871071781894700488257064402944
    C[36] = 28312227597452262466295384764100560380707733504*S**6 + 10648123949931516636101733403823643306347200512*S**5 + 2077853258485595632301559426145575556534501376*S**4 + 241995681264661097106664239576489741061718016*S**3 + 17634364291898325612370703895327309041762304*S**2 + 747338813747943687891729674366499285893120*S + 14519246316042338488651423104191841697792
    C[37] = -2302297070255463056454428844069976931102097408*S**5 - 721147213006178766693816633303195425034993664*S**4 - 112524020134569684573065587201800035540926464*S**3 - 9823465435561036160978142123171085658619904*S**2 - 476937472558094621410385090709187341582336*S - 10099173158755995782320671275222963322880
    C[38] = 151820465896037635093435080695409563165261824*S**4 + 38021450267911059215080161761388621107036160*S**3 + 4447203422409576175637758896808189969301504*S**2 + 258681060259702478025809892001157857935360*S + 6275493059974929229084014351436675547136
    C[39] = -7799271849827909582580546002336127406571520*S**3 - 1464064883677337739051169248475182729789440*S**2 - 114100931158177178530062798054464778403840*S - 3316423849483365102894998615399459717120
    C[40] = 292812976735467547810233849695036545957888*S**2 + 36622889739866002130245692124844053757952*S + 1426261639477214731625784975680809730048
    C[41] = -7145929705339707732730866756067132440576*S - 446620606583731733295679172254195777536
    C[42] = 85070591730234615865843651857942052864


==> supplementary_material/n345_reference_render_log.json <==
[
  {
    "n": 3,
    "witness_root": [
      0.31388252653806126,
      1.8041767186668398
    ],
    "counts": {
      "interior": 16009,
      "exterior": 29586,
      "unresolved": 5
    },
    "max_depth_seen": 18
  },
  {
    "n": 4,
    "witness_root": [
      0.34525161887040856,
      2.0811395350267303
    ],
    "counts": {
      "interior": 13951,
      "exterior": 31648,
      "unresolved": 1
    },
    "max_depth_seen": 18
  },
  {
    "n": 5,
    "witness_root": [
      0.3671566235799588,
      2.3206733771291934
    ],
    "counts": {
      "interior": 12497,
      "exterior": 33103,
      "unresolved": 0
    },
    "max_depth_seen": 17
  }
]
